Modeling and simulation of nonlinear electro-thermo-mechanical continua with application to shape memory polymeric medical devices

Shape memory materials have gained considerable attention thanks to their ability to change physical properties when subjected to external stimuli such as temperature, pH, humidity, electromagnetic fields, etc. These materials are increasingly used for a large number of biomedical applications. For applications inside the human body, contactless control can be achieved by the addition of electric and/or magnetic particles that can react to electromagnetic fields, thus leading to a composite biomaterial. The difficulty of developing accurate numerical models for smart materials results from their multiscale nature and from the multiphysics coupling of involved phenomena. This coupling involves electromagnetic, thermal and mechanical problems. This paper contributes to the multiphysics modelling of a shape memory polymer material used as a medical stent. The stent is excited by electromagnetic fields produced by a coil which can be wrapped around a failing organ. In this paper we develop large deformation formulations for the coupled electro-thermo-mechanical problem using the electric potential to solve the electric problem. The formulations are then discretized and solved using the finite element method. Results are validated by comparison with results in the literature.

==> SE_I_Displacement_x_dat.txt <==
0 0.005000000000000001  0 0 0  3.218771299805047e-07  
0 0.05500000000000001  0 0 0  3.575502776427524e-06  
0 0.105  0 0 0  6.8933903907642e-06  
0 0.155  0 0 0  1.027684313771768e-05  
0 0.205  0 0 0  1.372722960774007e-05  
0 0.255  0 0 0  1.724598498349273e-05  
0 0.305  0 0 0  2.08346154646922e-05  
0 0.355  0 0 0  2.449470308635694e-05  
0 0.405  0 0 0  2.822791097405579e-05  
0 0.455  0 0 0  3.203598908560968e-05  
0 0.505  0 0 0  3.592078049546892e-05  
0 0.555  0 0 0  3.988422828585267e-05  
0 0.6050000000000001  0 0 0  4.392838311789349e-05  
0 0.6550000000000001  0 0 0  4.805541156673891e-05  
0 0.7050000000000002  0 0 0  5.226760531712623e-05  
0 0.7550000000000002  0 0 0  5.656739133071009e-05  
0 0.8050000000000003  0 0 0  6.095734311388458e-05  
0 0.8550000000000003  0 0 0  6.544019323554296e-05  
0 0.9050000000000004  0 0 0  7.001884726883061e-05  
0 0.9550000000000004  0 0 0  7.469639936040979e-05  
0 1.005  0 0 0  7.899348031615377e-05  
0 1.0175  0 0 0  7.899348654088575e-05  
0 1.03  0 0 0  7.899348654088471e-05  
0 1.0425  0 0 0  7.899348654088495e-05  
0 1.055  0 0 0  7.899348654088419e-05  
0 1.0675  0 0 0  7.899348654088497e-05  
0 1.08  0 0 0  7.899348654088457e-05  
0 1.0925  0 0 0  7.89934865408855e-05  
0 1.105  0 0 0  7.899348654088487e-05  
0 1.1175  0 0 0  7.899348654088445e-05  
0 1.13  0 0 0  7.899348654088504e-05  
0 1.1425  0 0 0  7.899348654088443e-05  
0 1.155  0 0 0  7.899348654088513e-05  
0 1.1675  0 0 0  7.899348654088486e-05  
0 1.18  0 0 0  7.89934865408848e-05  
0 1.1925  0 0 0  7.899348654088475e-05  
0 1.205  0 0 0  7.899348654088474e-05  
0 1.2175  0 0 0  7.899348654088468e-05  
0 1.23  0 0 0  7.899348654088479e-05  
0 1.242499999999999  0 0 0  7.899348654088594e-05  
0 1.254999999999999  0 0 0  7.899348654088482e-05  
0 1.267499999999999  0 0 0  7.899348654088485e-05  
0 1.279999999999999  0 0 0  7.899348654088483e-05  
0 1.292499999999999  0 0 0  7.899348654088476e-05  
0 1.304999999999999  0 0 0  7.899348654088474e-05  
0 1.317499999999999  0 0 0  7.899348654088485e-05  
0 1.329999999999999  0 0 0  7.899348654088485e-05  
0 1.342499999999999  0 0 0  7.899348654088485e-05  
0 1.354999999999999  0 0 0  7.89934865408848e-05  
0 1.367499999999999  0 0 0  7.899348654088486e-05  
0 1.379999999999999  0 0 0  7.899348654088483e-05  
0 1.392499999999999  0 0 0  7.899348654088471e-05  
0 1.404999999999999  0 0 0  7.899348654088479e-05  
0 1.417499999999999  0 0 0  7.89934865408848e-05  
0 1.429999999999999  0 0 0  7.899348654088478e-05  
0 1.442499999999999  0 0 0  7.89934865408848e-05  
0 1.454999999999999  0 0 0  7.899348654088485e-05  
0 1.467499999999999  0 0 0  7.899348654088485e-05  
0 1.479999999999999  0 0 0  7.899348654088476e-05  
0 1.492499999999999  0 0 0  7.899348654088479e-05  
0 1.504999999999999  0 0 0  7.899348654088482e-05  
0 1.517499999999999  0 0 0  7.899348654088482e-05  
0 1.529999999999998  0 0 0  7.899348654088482e-05  
0 1.542499999999998  0 0 0  7.899348654088478e-05  
0 1.554999999999998  0 0 0  7.899348654088478e-05  
0 1.567499999999998  0 0 0  7.899348654088478e-05  
0 1.579999999999998  0 0 0  7.899348654088479e-05  
0 1.592499999999998  0 0 0  7.899348654088485e-05  
0 1.604999999999998  0 0 0  7.89934865408848e-05  
0 1.617499999999998  0 0 0  7.89934865408848e-05  
0 1.629999999999998  0 0 0  7.899348654088479e-05  
0 1.642499999999998  0 0 0  7.899348654088479e-05  
0 1.654999999999998  0 0 0  7.89934865408848e-05  
0 1.667499999999998  0 0 0  7.899348654088482e-05  
0 1.679999999999998  0 0 0  7.89934865408849e-05  
0 1.692499999999998  0 0 0  7.899348654088482e-05  
0 1.704999999999998  0 0 0  7.899348654088478e-05  
0 1.717499999999998  0 0 0  7.899348654088479e-05  
0 1.729999999999998  0 0 0  7.899348654088478e-05  
0 1.742499999999998  0 0 0  7.899348654088478e-05  
0 1.754999999999998  0 0 0  7.899348654088476e-05  
0 1.767499999999998  0 0 0  7.899348654088476e-05  
0 1.779999999999998  0 0 0  7.89934865408848e-05  
0 1.792499999999998  0 0 0  7.899348654088476e-05  
0 1.804999999999997  0 0 0  7.899348654088479e-05  
0 1.817499999999997  0 0 0  7.899348654088472e-05  
0 1.829999999999997  0 0 0  7.899348654088479e-05  
0 1.842499999999997  0 0 0  7.899348654088487e-05  
0 1.854999999999997  0 0 0  7.899348654088476e-05  
0 1.867499999999997  0 0 0  7.89934865408848e-05  
0 1.879999999999997  0 0 0  7.899348654088479e-05  
0 1.892499999999997  0 0 0  7.899348654088472e-05  
0 1.904999999999997  0 0 0  7.89934865408848e-05  
0 1.917499999999997  0 0 0  7.899348654088478e-05  
0 1.929999999999997  0 0 0  7.899348654088486e-05  
0 1.942499999999997  0 0 0  7.899348654088483e-05  
0 1.954999999999997  0 0 0  7.899348654088489e-05  
0 1.967499999999997  0 0 0  7.899348654088467e-05  
0 1.979999999999997  0 0 0  7.89934865408848e-05  
0 1.992499999999997  0 0 0  7.899348654088478e-05  
0 2.004999999999997  0 0 0  7.899348654088483e-05  
0 2.054999999999997  0 0 0  7.89934865408848e-05  
0 2.104999999999996  0 0 0  7.899348654088472e-05  
0 2.154999999999996  0 0 0  7.899348654088479e-05  
0 2.204999999999996  0 0 0  7.899348654088479e-05  
0 2.254999999999996  0 0 0  7.89934865408848e-05  
0 2.304999999999996  0 0 0  7.899348654088479e-05  
0 2.354999999999996  0 0 0  7.899348654088479e-05  
0 2.404999999999995  0 0 0  7.899348654088476e-05  
0 2.454999999999995  0 0 0  7.899348654088482e-05  
0 2.504999999999995  0 0 0  7.899348654088482e-05  
0 2.554999999999995  0 0 0  7.899348654088476e-05  
0 2.604999999999995  0 0 0  7.89934865408848e-05  
0 2.654999999999994  0 0 0  7.899348654088475e-05  
0 2.704999999999994  0 0 0  7.899348654088482e-05  
0 2.754999999999994  0 0 0  7.899348654088478e-05  
0 2.804999999999994  0 0 0  7.89934865408848e-05  
0 2.854999999999994  0 0 0  7.899348654088479e-05  
0 2.904999999999994  0 0 0  7.899348654088482e-05  
0 2.954999999999993  0 0 0  7.899348654088478e-05  
0 3.004999999999993  0 0 0  7.899348654088476e-05  
0 3.017499999999993  0 0 0  7.899348654088482e-05  
0 3.029999999999994  0 0 0  7.89934865408848e-05  
0 3.042499999999994  0 0 0  7.899348654088476e-05  
0 3.054999999999994  0 0 0  7.899348654088482e-05  
0 3.067499999999994  0 0 0  7.899348654088479e-05  
0 3.079999999999994  0 0 0  7.899348654088476e-05  
0 3.092499999999994  0 0 0  7.899348654088478e-05  
0 3.104999999999995  0 0 0  7.899348654088482e-05  
0 3.117499999999995  0 0 0  7.899348654088482e-05  
0 3.129999999999995  0 0 0  7.899348654088478e-05  
0 3.142499999999995  0 0 0  7.89934865408848e-05  
0 3.154999999999995  0 0 0  7.899348654088482e-05  
0 3.167499999999996  0 0 0  7.899348654088482e-05  
0 3.179999999999996  0 0 0  7.899348654088486e-05  
0 3.192499999999996  0 0 0  7.899348654088476e-05  
0 3.204999999999996  0 0 0  7.899348654088478e-05  
0 3.217499999999996  0 0 0  7.899348654088478e-05  
0 3.229999999999996  0 0 0  7.899348654088478e-05  
0 3.242499999999997  0 0 0  7.899348654088476e-05  
0 3.254999999999997  0 0 0  7.89934865408848e-05  
0 3.267499999999997  0 0 0  7.899348654088482e-05  
0 3.279999999999997  0 0 0  7.899348654088478e-05  
0 3.292499999999997  0 0 0  7.89934865408848e-05  
0 3.304999999999997  0 0 0  7.899348654088474e-05  
0 3.317499999999998  0 0 0  7.89934865408848e-05  
0 3.329999999999998  0 0 0  7.89934865408848e-05  
0 3.342499999999998  0 0 0  7.899348654088479e-05  
0 3.354999999999998  0 0 0  7.899348654088478e-05  
0 3.367499999999998  0 0 0  7.899348654088476e-05  
0 3.379999999999999  0 0 0  7.89934865408848e-05  
0 3.392499999999999  0 0 0  7.899348654088476e-05  
0 3.404999999999999  0 0 0  7.89934865408848e-05  
0 3.417499999999999  0 0 0  7.899348654088472e-05  
0 3.429999999999999  0 0 0  7.899348654088479e-05  
0 3.442499999999999  0 0 0  7.89934865408848e-05  
0 3.455  0 0 0  7.899348654088479e-05  
0 3.4675  0 0 0  7.899348654088472e-05  
0 3.48  0 0 0  7.899348654088472e-05  
0 3.4925  0 0 0  7.899348654088475e-05  
0 3.505  0 0 0  7.899348654088476e-05  
0 3.517500000000001  0 0 0  7.89934865408848e-05  
0 3.530000000000001  0 0 0  7.899348654088479e-05  
0 3.542500000000001  0 0 0  7.899348654088482e-05  
0 3.555000000000001  0 0 0  7.899348654088482e-05  
0 3.567500000000001  0 0 0  7.899348654088479e-05  
0 3.580000000000001  0 0 0  7.899348654088479e-05  
0 3.592500000000002  0 0 0  7.899348654088479e-05  
0 3.605000000000002  0 0 0  7.899348585010348e-05  
0 3.617500000000002  0 0 0  7.899348466314627e-05  
0 3.630000000000002  0 0 0  7.899348143666216e-05  
0 3.642500000000002  0 0 0  7.899347266616811e-05  
0 3.655000000000002  0 0 0  7.89934488254853e-05  
0 3.667500000000003  0 0 0  7.89933840197324e-05  
0 3.680000000000003  0 0 0  7.899320785900293e-05  
0 3.692500000000003  0 0 0  7.8992729001326e-05  
0 3.705000000000003  0 0 0  7.899142730785768e-05  
0 3.717500000000003  0 0 0  7.89878887667803e-05  
0 3.730000000000004  0 0 0  7.897826877110197e-05  
0 3.742500000000004  0 0 0  7.895210556785007e-05  
0 3.755000000000004  0 0 0  7.88809157212722e-05  
0 3.767500000000004  0 0 0  7.86870394016032e-05  
0 3.780000000000004  0 0 0  7.815972648085999e-05  
0 3.792500000000004  0 0 0  7.674477811170918e-05  
0 3.805000000000005  0 0 0  7.311757585562234e-05  
0 3.817500000000005  0 0 0  6.477733239301043e-05  
0 3.830000000000005  0 0 0  4.945971934928181e-05  
0 3.842500000000005  0 0 0  3.012913153269555e-05  
0 3.855000000000005  0 0 0  1.46173412506545e-05  
0 3.867500000000005  0 0 0  6.091651548558712e-06  
0 3.880000000000006  0 0 0  2.357012928243729e-06  
0 3.892500000000006  0 0 0  8.838789426091781e-07  
0 3.905000000000006  0 0 0  -1.610571564819418e-13  
0 3.917500000000006  0 0 0  1.093201505143732e-20  
0 3.930000000000006  0 0 0  1.680156512894512e-21  
0 3.942500000000007  0 0 0  1.68015651289448e-21  
0 3.955000000000007  0 0 0  1.680156512894499e-21  
0 3.967500000000007  0 0 0  1.68015651289449e-21  
0 3.980000000000007  0 0 0  1.680156512894487e-21  
0 3.992500000000007  0 0 0  1.680156512894461e-21  
0 4.005000000000007  0 0 0  1.680156512894527e-21  


==> SE_I_Displacement_y_dat.txt <==
0 0.005000000000000001  0 0 0  6.562500000000021e-07  
0 0.05500000000000001  0 0 0  7.218749999999993e-06  
0 0.105  0 0 0  1.378124999999999e-05  
0 0.155  0 0 0  2.034375e-05  
0 0.205  0 0 0  2.690625e-05  
0 0.255  0 0 0  3.346875000000004e-05  
0 0.305  0 0 0  4.003124999999987e-05  
0 0.355  0 0 0  4.659374999999996e-05  
0 0.405  0 0 0  5.315625000000005e-05  
0 0.455  0 0 0  5.971874999999993e-05  
0 0.505  0 0 0  6.628125e-05  
0 0.555  0 0 0  7.284374999999988e-05  
0 0.6050000000000001  0 0 0  7.940625000000008e-05  
0 0.6550000000000001  0 0 0  8.596874999999981e-05  
0 0.7050000000000002  0 0 0  9.253124999999985e-05  
0 0.7550000000000002  0 0 0  9.909374999999998e-05  
0 0.8050000000000003  0 0 0  0.0001056562499999999  
0 0.8550000000000003  0 0 0  0.00011221875  
0 0.9050000000000004  0 0 0  0.00011878125  
0 0.9550000000000004  0 0 0  0.0001253437499999994  
0 1.005  0 0 0  0.0001312500000000003  
0 1.0175  0 0 0  0.0001312499999999996  
0 1.03  0 0 0  0.0001312500000000002  
0 1.0425  0 0 0  0.0001312500000000003  
0 1.055  0 0 0  0.0001312500000000001  
0 1.0675  0 0 0  0.0001312500000000004  
0 1.08  0 0 0  0.0001312500000000002  
0 1.0925  0 0 0  0.0001312499999999993  
0 1.105  0 0 0  0.0001312500000000001  
0 1.1175  0 0 0  0.0001312500000000001  
0 1.13  0 0 0  0.00013125  
0 1.1425  0 0 0  0.0001312500000000002  
0 1.155  0 0 0  0.00013125  
0 1.1675  0 0 0  0.00013125  
0 1.18  0 0 0  0.0001312500000000001  
0 1.1925  0 0 0  0.00013125  
0 1.205  0 0 0  0.0001312499999999999  
0 1.2175  0 0 0  0.0001312500000000003  
0 1.23  0 0 0  0.00013125  
0 1.242499999999999  0 0 0  0.0001312500000000013  
0 1.254999999999999  0 0 0  0.00013125  
0 1.267499999999999  0 0 0  0.0001312499999999999  
0 1.279999999999999  0 0 0  0.0001312499999999999  
0 1.292499999999999  0 0 0  0.00013125  
0 1.304999999999999  0 0 0  0.00013125  
0 1.317499999999999  0 0 0  0.0001312499999999999  
0 1.329999999999999  0 0 0  0.00013125  
0 1.342499999999999  0 0 0  0.00013125  
0 1.354999999999999  0 0 0  0.00013125  
0 1.367499999999999  0 0 0  0.0001312499999999999  
0 1.379999999999999  0 0 0  0.0001312499999999999  
0 1.392499999999999  0 0 0  0.00013125  
0 1.404999999999999  0 0 0  0.00013125  
0 1.417499999999999  0 0 0  0.0001312499999999999  
0 1.429999999999999  0 0 0  0.0001312500000000002  
0 1.442499999999999  0 0 0  0.00013125  
0 1.454999999999999  0 0 0  0.00013125  
0 1.467499999999999  0 0 0  0.00013125  
0 1.479999999999999  0 0 0  0.00013125  
0 1.492499999999999  0 0 0  0.00013125  
0 1.504999999999999  0 0 0  0.0001312499999999999  
0 1.517499999999999  0 0 0  0.0001312499999999999  
0 1.529999999999998  0 0 0  0.00013125  
0 1.542499999999998  0 0 0  0.00013125  
0 1.554999999999998  0 0 0  0.0001312499999999999  
0 1.567499999999998  0 0 0  0.00013125  
0 1.579999999999998  0 0 0  0.00013125  
0 1.592499999999998  0 0 0  0.0001312500000000001  
0 1.604999999999998  0 0 0  0.0001312499999999999  
0 1.617499999999998  0 0 0  0.00013125  
0 1.629999999999998  0 0 0  0.00013125  
0 1.642499999999998  0 0 0  0.0001312499999999999  
0 1.654999999999998  0 0 0  0.0001312499999999999  
0 1.667499999999998  0 0 0  0.0001312499999999999  
0 1.679999999999998  0 0 0  0.0001312499999999998  
0 1.692499999999998  0 0 0  0.0001312499999999998  
0 1.704999999999998  0 0 0  0.00013125  
0 1.717499999999998  0 0 0  0.00013125  
0 1.729999999999998  0 0 0  0.00013125  
0 1.742499999999998  0 0 0  0.00013125  
0 1.754999999999998  0 0 0  0.00013125  
0 1.767499999999998  0 0 0  0.00013125  
0 1.779999999999998  0 0 0  0.0001312499999999999  
0 1.792499999999998  0 0 0  0.00013125  
0 1.804999999999997  0 0 0  0.00013125  
0 1.817499999999997  0 0 0  0.00013125  
0 1.829999999999997  0 0 0  0.00013125  
0 1.842499999999997  0 0 0  0.00013125  
0 1.854999999999997  0 0 0  0.0001312500000000001  
0 1.867499999999997  0 0 0  0.00013125  
0 1.879999999999997  0 0 0  0.00013125  
0 1.892499999999997  0 0 0  0.00013125  
0 1.904999999999997  0 0 0  0.0001312499999999999  
0 1.917499999999997  0 0 0  0.00013125  
0 1.929999999999997  0 0 0  0.0001312499999999998  
0 1.942499999999997  0 0 0  0.0001312499999999999  
0 1.954999999999997  0 0 0  0.0001312499999999999  
0 1.967499999999997  0 0 0  0.0001312500000000002  
0 1.979999999999997  0 0 0  0.00013125  
0 1.992499999999997  0 0 0  0.00013125  
0 2.004999999999997  0 0 0  0.0001312500000000001  
0 2.054999999999997  0 0 0  0.0001312499999999999  
0 2.104999999999996  0 0 0  0.00013125  
0 2.154999999999996  0 0 0  0.00013125  
0 2.204999999999996  0 0 0  0.0001312499999999999  
0 2.254999999999996  0 0 0  0.00013125  
0 2.304999999999996  0 0 0  0.0001312499999999999  
0 2.354999999999996  0 0 0  0.00013125  
0 2.404999999999995  0 0 0  0.00013125  
0 2.454999999999995  0 0 0  0.0001312500000000001  
0 2.504999999999995  0 0 0  0.00013125  
0 2.554999999999995  0 0 0  0.00013125  
0 2.604999999999995  0 0 0  0.00013125  
0 2.654999999999994  0 0 0  0.0001312500000000001  
0 2.704999999999994  0 0 0  0.00013125  
0 2.754999999999994  0 0 0  0.00013125  
0 2.804999999999994  0 0 0  0.00013125  
0 2.854999999999994  0 0 0  0.0001312499999999999  
0 2.904999999999994  0 0 0  0.00013125  
0 2.954999999999993  0 0 0  0.00013125  
0 3.004999999999993  0 0 0  0.00013125  
0 3.017499999999993  0 0 0  0.00013125  
0 3.029999999999994  0 0 0  0.00013125  
0 3.042499999999994  0 0 0  0.00013125  
0 3.054999999999994  0 0 0  0.00013125  
0 3.067499999999994  0 0 0  0.00013125  
0 3.079999999999994  0 0 0  0.00013125  
0 3.092499999999994  0 0 0  0.00013125  
0 3.104999999999995  0 0 0  0.00013125  
0 3.117499999999995  0 0 0  0.0001312499999999999  
0 3.129999999999995  0 0 0  0.0001312499999999999  
0 3.142499999999995  0 0 0  0.00013125  
0 3.154999999999995  0 0 0  0.00013125  
0 3.167499999999996  0 0 0  0.00013125  
0 3.179999999999996  0 0 0  0.00013125  
0 3.192499999999996  0 0 0  0.00013125  
0 3.204999999999996  0 0 0  0.00013125  
0 3.217499999999996  0 0 0  0.00013125  
0 3.229999999999996  0 0 0  0.00013125  
0 3.242499999999997  0 0 0  0.00013125  
0 3.254999999999997  0 0 0  0.00013125  
0 3.267499999999997  0 0 0  0.0001312499999999999  
0 3.279999999999997  0 0 0  0.00013125  
0 3.292499999999997  0 0 0  0.00013125  
0 3.304999999999997  0 0 0  0.0001312499999999999  
0 3.317499999999998  0 0 0  0.00013125  
0 3.329999999999998  0 0 0  0.0001312499999999999  
0 3.342499999999998  0 0 0  0.00013125  
0 3.354999999999998  0 0 0  0.00013125  
0 3.367499999999998  0 0 0  0.00013125  
0 3.379999999999999  0 0 0  0.00013125  
0 3.392499999999999  0 0 0  0.00013125  
0 3.404999999999999  0 0 0  0.00013125  
0 3.417499999999999  0 0 0  0.00013125  
0 3.429999999999999  0 0 0  0.00013125  
0 3.442499999999999  0 0 0  0.0001312499999999999  
0 3.455  0 0 0  0.00013125  
0 3.4675  0 0 0  0.0001312499999999999  
0 3.48  0 0 0  0.00013125  
0 3.4925  0 0 0  0.00013125  
0 3.505  0 0 0  0.00013125  
0 3.517500000000001  0 0 0  0.0001312499999999999  
0 3.530000000000001  0 0 0  0.00013125  
0 3.542500000000001  0 0 0  0.0001312500000000001  
0 3.555000000000001  0 0 0  0.0001312500000000001  
0 3.567500000000001  0 0 0  0.00013125  
0 3.580000000000001  0 0 0  0.00013125  
0 3.592500000000002  0 0 0  0.00013125  
0 3.605000000000002  0 0 0  0.0001312499964284637  
0 3.617500000000002  0 0 0  0.0001312499902915628  
0 3.630000000000002  0 0 0  0.0001312499736097679  
0 3.642500000000002  0 0 0  0.0001312499282641817  
0 3.655000000000002  0 0 0  0.0001312498050038244  
0 3.667500000000003  0 0 0  0.0001312494699601851  
0 3.680000000000003  0 0 0  0.0001312485593113459  
0 3.692500000000003  0 0 0  0.0001312460846068959  
0 3.705000000000003  0 0 0  0.0001312393627978559  
0 3.717500000000003  0 0 0  0.0001312211288543361  
0 3.730000000000004  0 0 0  0.000131171841065716  
0 3.742500000000004  0 0 0  0.0001310398247432181  
0 3.755000000000004  0 0 0  0.0001306947871705102  
0 3.767500000000004  0 0 0  0.0001298445718087635  
0 3.780000000000004  0 0 0  0.0001279848670265779  
0 3.792500000000004  0 0 0  0.0001245004720431409  
0 3.805000000000005  0 0 0  0.0001182544979847494  
0 3.817500000000005  0 0 0  0.0001060766541144615  
0 3.830000000000005  0 0 0  8.373056360497446e-05  
0 3.842500000000005  0 0 0  5.346480830434812e-05  
0 3.855000000000005  0 0 0  2.701818018653482e-05  
0 3.867500000000005  0 0 0  1.152876435581508e-05  
0 3.880000000000006  0 0 0  4.508469722215647e-06  
0 3.892500000000006  0 0 0  1.697875507601045e-06  
0 3.905000000000006  0 0 0  -2.984806441525559e-13  
0 3.917500000000006  0 0 0  3.3619109210974e-21  
0 3.930000000000006  0 0 0  3.361910921097431e-21  
0 3.942500000000007  0 0 0  3.361910921097444e-21  
0 3.955000000000007  0 0 0  3.36191092109746e-21  
0 3.967500000000007  0 0 0  3.3619109210975e-21  
0 3.980000000000007  0 0 0  3.361910921097441e-21  
0 3.992500000000007  0 0 0  3.361910921097359e-21  
0 4.005000000000007  0 0 0  3.361910921097355e-21  


==> SE_I_Displacement_z_dat.txt <==
0 0.005000000000000001  0 0 0  3.218771299805041e-07  
0 0.05500000000000001  0 0 0  3.575502776427511e-06  
0 0.105  0 0 0  6.893390390764203e-06  
0 0.155  0 0 0  1.027684313771781e-05  
0 0.205  0 0 0  1.372722960773996e-05  
0 0.255  0 0 0  1.724598498349255e-05  
0 0.305  0 0 0  2.083461546469227e-05  
0 0.355  0 0 0  2.449470308635711e-05  
0 0.405  0 0 0  2.822791097405594e-05  
0 0.455  0 0 0  3.203598908560953e-05  
0 0.505  0 0 0  3.592078049546871e-05  
0 0.555  0 0 0  3.988422828585282e-05  
0 0.6050000000000001  0 0 0  4.392838311789265e-05  
0 0.6550000000000001  0 0 0  4.805541156673895e-05  
0 0.7050000000000002  0 0 0  5.226760531712626e-05  
0 0.7550000000000002  0 0 0  5.656739133070927e-05  
0 0.8050000000000003  0 0 0  6.09573431138844e-05  
0 0.8550000000000003  0 0 0  6.54401932355428e-05  
0 0.9050000000000004  0 0 0  7.001884726882994e-05  
0 0.9550000000000004  0 0 0  7.469639936040921e-05  
0 1.005  0 0 0  7.899348031615402e-05  
0 1.0175  0 0 0  7.899348654088437e-05  
0 1.03  0 0 0  7.899348654088502e-05  
0 1.0425  0 0 0  7.899348654088463e-05  
0 1.055  0 0 0  7.899348654088563e-05  
0 1.0675  0 0 0  7.899348654088421e-05  
0 1.08  0 0 0  7.899348654088514e-05  
0 1.0925  0 0 0  7.89934865408857e-05  
0 1.105  0 0 0  7.899348654088521e-05  
0 1.1175  0 0 0  7.899348654088548e-05  
0 1.13  0 0 0  7.899348654088478e-05  
0 1.1425  0 0 0  7.899348654088516e-05  
0 1.155  0 0 0  7.899348654088466e-05  
0 1.1675  0 0 0  7.899348654088475e-05  
0 1.18  0 0 0  7.899348654088449e-05  
0 1.1925  0 0 0  7.899348654088517e-05  
0 1.205  0 0 0  7.899348654088489e-05  
0 1.2175  0 0 0  7.899348654088429e-05  
0 1.23  0 0 0  7.899348654088516e-05  
0 1.242499999999999  0 0 0  7.899348654089824e-05  
0 1.254999999999999  0 0 0  7.899348654088516e-05  
0 1.267499999999999  0 0 0  7.899348654088517e-05  
0 1.279999999999999  0 0 0  7.899348654088517e-05  
0 1.292499999999999  0 0 0  7.899348654088518e-05  
0 1.304999999999999  0 0 0  7.899348654088521e-05  
0 1.317499999999999  0 0 0  7.899348654088508e-05  
0 1.329999999999999  0 0 0  7.89934865408851e-05  
0 1.342499999999999  0 0 0  7.899348654088489e-05  
0 1.354999999999999  0 0 0  7.899348654088514e-05  
0 1.367499999999999  0 0 0  7.899348654088514e-05  
0 1.379999999999999  0 0 0  7.899348654088508e-05  
0 1.392499999999999  0 0 0  7.899348654088532e-05  
0 1.404999999999999  0 0 0  7.899348654088514e-05  
0 1.417499999999999  0 0 0  7.899348654088518e-05  
0 1.429999999999999  0 0 0  7.89934865408852e-05  
0 1.442499999999999  0 0 0  7.899348654088527e-05  
0 1.454999999999999  0 0 0  7.899348654088513e-05  
0 1.467499999999999  0 0 0  7.899348654088502e-05  
0 1.479999999999999  0 0 0  7.899348654088516e-05  
0 1.492499999999999  0 0 0  7.899348654088517e-05  
0 1.504999999999999  0 0 0  7.899348654088517e-05  
0 1.517499999999999  0 0 0  7.899348654088527e-05  
0 1.529999999999998  0 0 0  7.899348654088521e-05  
0 1.542499999999998  0 0 0  7.899348654088508e-05  
0 1.554999999999998  0 0 0  7.899348654088512e-05  
0 1.567499999999998  0 0 0  7.899348654088516e-05  
0 1.579999999999998  0 0 0  7.899348654088513e-05  
0 1.592499999999998  0 0 0  7.899348654088508e-05  
0 1.604999999999998  0 0 0  7.899348654088518e-05  
0 1.617499999999998  0 0 0  7.899348654088522e-05  
0 1.629999999999998  0 0 0  7.899348654088513e-05  
0 1.642499999999998  0 0 0  7.899348654088524e-05  
0 1.654999999999998  0 0 0  7.899348654088514e-05  
0 1.667499999999998  0 0 0  7.899348654088533e-05  
0 1.679999999999998  0 0 0  7.899348654088524e-05  
0 1.692499999999998  0 0 0  7.899348654088517e-05  
0 1.704999999999998  0 0 0  7.899348654088513e-05  
0 1.717499999999998  0 0 0  7.899348654088522e-05  
0 1.729999999999998  0 0 0  7.899348654088521e-05  
0 1.742499999999998  0 0 0  7.899348654088524e-05  
0 1.754999999999998  0 0 0  7.899348654088516e-05  
0 1.767499999999998  0 0 0  7.899348654088521e-05  
0 1.779999999999998  0 0 0  7.899348654088514e-05  
0 1.792499999999998  0 0 0  7.899348654088518e-05  
0 1.804999999999997  0 0 0  7.899348654088516e-05  
0 1.817499999999997  0 0 0  7.899348654088521e-05  
0 1.829999999999997  0 0 0  7.899348654088513e-05  
0 1.842499999999997  0 0 0  7.899348654088529e-05  
0 1.854999999999997  0 0 0  7.89934865408852e-05  
0 1.867499999999997  0 0 0  7.899348654088509e-05  
0 1.879999999999997  0 0 0  7.899348654088518e-05  
0 1.892499999999997  0 0 0  7.899348654088521e-05  
0 1.904999999999997  0 0 0  7.899348654088521e-05  
0 1.917499999999997  0 0 0  7.899348654088518e-05  
0 1.929999999999997  0 0 0  7.899348654088518e-05  
0 1.942499999999997  0 0 0  7.899348654088532e-05  
0 1.954999999999997  0 0 0  7.899348654088516e-05  
0 1.967499999999997  0 0 0  7.899348654088521e-05  
0 1.979999999999997  0 0 0  7.899348654088508e-05  
0 1.992499999999997  0 0 0  7.899348654088525e-05  
0 2.004999999999997  0 0 0  7.899348654088525e-05  
0 2.054999999999997  0 0 0  7.899348654088513e-05  
0 2.104999999999996  0 0 0  7.899348654088512e-05  
0 2.154999999999996  0 0 0  7.899348654088521e-05  
0 2.204999999999996  0 0 0  7.89934865408851e-05  
0 2.254999999999996  0 0 0  7.899348654088518e-05  
0 2.304999999999996  0 0 0  7.899348654088508e-05  
0 2.354999999999996  0 0 0  7.899348654088527e-05  
0 2.404999999999995  0 0 0  7.89934865408852e-05  
0 2.454999999999995  0 0 0  7.89934865408851e-05  
0 2.504999999999995  0 0 0  7.899348654088518e-05  
0 2.554999999999995  0 0 0  7.899348654088509e-05  
0 2.604999999999995  0 0 0  7.899348654088501e-05  
0 2.654999999999994  0 0 0  7.899348654088527e-05  
0 2.704999999999994  0 0 0  7.899348654088517e-05  
0 2.754999999999994  0 0 0  7.899348654088497e-05  
0 2.804999999999994  0 0 0  7.899348654088508e-05  
0 2.854999999999994  0 0 0  7.899348654088516e-05  
0 2.904999999999994  0 0 0  7.899348654088529e-05  
0 2.954999999999993  0 0 0  7.89934865408851e-05  
0 3.004999999999993  0 0 0  7.899348654088514e-05  
0 3.017499999999993  0 0 0  7.89934865408851e-05  
0 3.029999999999994  0 0 0  7.899348654088514e-05  
0 3.042499999999994  0 0 0  7.899348654088505e-05  
0 3.054999999999994  0 0 0  7.899348654088532e-05  
0 3.067499999999994  0 0 0  7.899348654088527e-05  
0 3.079999999999994  0 0 0  7.899348654088528e-05  
0 3.092499999999994  0 0 0  7.899348654088508e-05  
0 3.104999999999995  0 0 0  7.899348654088522e-05  
0 3.117499999999995  0 0 0  7.899348654088502e-05  
0 3.129999999999995  0 0 0  7.89934865408851e-05  
0 3.142499999999995  0 0 0  7.899348654088522e-05  
0 3.154999999999995  0 0 0  7.899348654088517e-05  
0 3.167499999999996  0 0 0  7.89934865408851e-05  
0 3.179999999999996  0 0 0  7.899348654088527e-05  
0 3.192499999999996  0 0 0  7.899348654088516e-05  
0 3.204999999999996  0 0 0  7.899348654088508e-05  
0 3.217499999999996  0 0 0  7.899348654088516e-05  
0 3.229999999999996  0 0 0  7.899348654088516e-05  
0 3.242499999999997  0 0 0  7.899348654088512e-05  
0 3.254999999999997  0 0 0  7.899348654088508e-05  
0 3.267499999999997  0 0 0  7.899348654088518e-05  
0 3.279999999999997  0 0 0  7.899348654088514e-05  
0 3.292499999999997  0 0 0  7.899348654088531e-05  
0 3.304999999999997  0 0 0  7.899348654088522e-05  
0 3.317499999999998  0 0 0  7.899348654088502e-05  
0 3.329999999999998  0 0 0  7.899348654088516e-05  
0 3.342499999999998  0 0 0  7.899348654088537e-05  
0 3.354999999999998  0 0 0  7.899348654088505e-05  
0 3.367499999999998  0 0 0  7.899348654088506e-05  
0 3.379999999999999  0 0 0  7.899348654088527e-05  
0 3.392499999999999  0 0 0  7.899348654088505e-05  
0 3.404999999999999  0 0 0  7.899348654088502e-05  
0 3.417499999999999  0 0 0  7.899348654088504e-05  
0 3.429999999999999  0 0 0  7.899348654088505e-05  
0 3.442499999999999  0 0 0  7.899348654088527e-05  
0 3.455  0 0 0  7.899348654088521e-05  
0 3.4675  0 0 0  7.899348654088512e-05  
0 3.48  0 0 0  7.899348654088525e-05  
0 3.4925  0 0 0  7.899348654088524e-05  
0 3.505  0 0 0  7.899348654088528e-05  
0 3.517500000000001  0 0 0  7.899348654088508e-05  
0 3.530000000000001  0 0 0  7.899348654088512e-05  
0 3.542500000000001  0 0 0  7.899348654088522e-05  
0 3.555000000000001  0 0 0  7.899348654088508e-05  
0 3.567500000000001  0 0 0  7.899348654088535e-05  
0 3.580000000000001  0 0 0  7.899348654088509e-05  
0 3.592500000000002  0 0 0  7.899348654088516e-05  
0 3.605000000000002  0 0 0  7.899348585010374e-05  
0 3.617500000000002  0 0 0  7.89934846631468e-05  
0 3.630000000000002  0 0 0  7.89934814366626e-05  
0 3.642500000000002  0 0 0  7.899347266616841e-05  
0 3.655000000000002  0 0 0  7.899344882548567e-05  
0 3.667500000000003  0 0 0  7.899338401973274e-05  
0 3.680000000000003  0 0 0  7.899320785900339e-05  
0 3.692500000000003  0 0 0  7.899272900132619e-05  
0 3.705000000000003  0 0 0  7.89914273078579e-05  
0 3.717500000000003  0 0 0  7.898788876678054e-05  
0 3.730000000000004  0 0 0  7.897826877110226e-05  
0 3.742500000000004  0 0 0  7.895210556785036e-05  
0 3.755000000000004  0 0 0  7.888091572127255e-05  
0 3.767500000000004  0 0 0  7.86870394016036e-05  
0 3.780000000000004  0 0 0  7.815972648086029e-05  
0 3.792500000000004  0 0 0  7.67447781117096e-05  
0 3.805000000000005  0 0 0  7.311757585562256e-05  
0 3.817500000000005  0 0 0  6.477733239301081e-05  
0 3.830000000000005  0 0 0  4.94597193492818e-05  
0 3.842500000000005  0 0 0  3.012913153269575e-05  
0 3.855000000000005  0 0 0  1.461734125065459e-05  
0 3.867500000000005  0 0 0  6.091651548558801e-06  
0 3.880000000000006  0 0 0  2.357012928243741e-06  
0 3.892500000000006  0 0 0  8.838789426091784e-07  
0 3.905000000000006  0 0 0  -1.610571412312292e-13  
0 3.917500000000006  0 0 0  -1.082470929097933e-20  
0 3.930000000000006  0 0 0  -2.007656695371514e-20  
0 3.942500000000007  0 0 0  -2.007656696308166e-20  
0 3.955000000000007  0 0 0  -2.007656697137316e-20  
0 3.967500000000007  0 0 0  -2.007656697893665e-20  
0 3.980000000000007  0 0 0  -2.007656698586548e-20  
0 3.992500000000007  0 0 0  -2.007656699221851e-20  
0 4.005000000000007  0 0 0  -2.007656699804613e-20  


==> SE_I_PK1_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1183.576620982956  
0 0.05500000000000001  0 0 0  13276.68122128585  
0 0.105  0 0 0  25841.44679297951  
0 0.155  0 0 0  38884.15004686264  
0 0.205  0 0 0  52410.89571247667  
0 0.255  0 0 0  66427.7885265447  
0 0.305  0 0 0  80940.93323448236  
0 0.355  0 0 0  95956.43459157812  
0 0.405  0 0 0  111480.3973644454  
0 0.455  0 0 0  127518.9263326631  
0 0.505  0 0 0  144078.1262907448  
0 0.555  0 0 0  161164.1020503881  
0 0.6050000000000001  0 0 0  178782.9584432114  
0 0.6550000000000001  0 0 0  196940.8003239143  
0 0.7050000000000002  0 0 0  215643.7325740934  
0 0.7550000000000002  0 0 0  234897.8601067553  
0 0.8050000000000003  0 0 0  254709.2878717334  
0 0.8550000000000003  0 0 0  275084.1208621794  
0 0.9050000000000004  0 0 0  296028.4641224768  
0 0.9550000000000004  0 0 0  317548.4227577322  
0 1.005  0 0 0  337413.3799808123  
0 1.0175  0 0 0  337412.9882812544  
0 1.03  0 0 0  337412.9882812529  
0 1.0425  0 0 0  337412.9882812471  
0 1.055  0 0 0  337412.9882812492  
0 1.0675  0 0 0  337412.9882812534  
0 1.08  0 0 0  337412.9882812463  
0 1.0925  0 0 0  337412.9882812484  
0 1.105  0 0 0  337409.8955525449  
0 1.1175  0 0 0  337404.58150541  
0 1.13  0 0 0  337390.1372735485  
0 1.1425  0 0 0  337350.8800297361  
0 1.155  0 0 0  337244.213930968  
0 1.1675  0 0 0  336954.6060051344  
0 1.18  0 0 0  336169.8778872384  
0 1.1925  0 0 0  334055.1210745506  
0 1.205  0 0 0  328438.8171991697  
0 1.2175  0 0 0  314084.7872681342  
0 1.23  0 0 0  280733.8096329595  
0 1.242499999999999  0 0 0  217852.8236881181  
0 1.254999999999999  0 0 0  135407.9958356402  
0 1.267499999999999  0 0 0  66745.72529161526  
0 1.279999999999999  0 0 0  28063.54806741113  
0 1.292499999999999  0 0 0  10896.90925182199  
0 1.304999999999999  0 0 0  4092.291491268729  
0 1.317499999999999  0 0 0  1517.100963412164  
0 1.329999999999999  0 0 0  559.701029555549  
0 1.342499999999999  0 0 0  206.1186302614646  
0 1.354999999999999  0 0 0  75.85609832512159  
0 1.367499999999999  0 0 0  27.90986533011706  
0 1.379999999999999  0 0 0  10.26800253733261  
0 1.392499999999999  0 0 0  3.777459755869817  
0 1.404999999999999  0 0 0  -1.456151562800755e-08  
0 1.417499999999999  0 0 0  -1.456151562800753e-08  
0 1.429999999999999  0 0 0  3.505964916589434e-07  
0 1.442499999999999  0 0 0  6.496676203264727e-08  
0 1.454999999999999  0 0 0  5.040524640463997e-08  
0 1.467499999999999  0 0 0  6.49667620326473e-08  
0 1.479999999999999  0 0 0  6.496676203264719e-08  
0 1.492499999999999  0 0 0  6.496676203264726e-08  
0 1.504999999999999  0 0 0  -2.122848068973448e-22  
0 1.517499999999999  0 0 0  -7.952827766065532e-08  
0 1.529999999999998  0 0 0  6.496676203264715e-08  
0 1.542499999999998  0 0 0  1.299335240652951e-07  
0 1.554999999999998  0 0 0  6.496676203264731e-08  
0 1.567499999999998  0 0 0  6.496676203264723e-08  
0 1.579999999999998  0 0 0  6.496676203264739e-08  
0 1.592499999999998  0 0 0  2.240233173539577e-07  
0 1.604999999999998  0 0 0  1.299335240652949e-07  
0 1.617499999999998  0 0 0  -1.456151562800759e-08  
0 1.629999999999998  0 0 0  6.496676203264703e-08  
0 1.642499999999998  0 0 0  6.496676203264735e-08  
0 1.654999999999998  0 0 0  5.040524640463997e-08  
0 1.667499999999998  0 0 0  -3.712844445360539e-22  
0 1.679999999999998  0 0 0  -4.368454688402236e-08  
0 1.692499999999998  0 0 0  5.040524640464033e-08  
0 1.704999999999998  0 0 0  1.299335240652949e-07  
0 1.717499999999998  0 0 0  6.496676203264724e-08  
0 1.729999999999998  0 0 0  6.496676203264714e-08  
0 1.742499999999998  0 0 0  -4.001125710170851e-22  
0 1.754999999999998  0 0 0  -5.033380420736301e-22  
0 1.767499999999998  0 0 0  6.496676203264745e-08  
0 1.779999999999998  0 0 0  -1.456151562800773e-08  
0 1.792499999999998  0 0 0  -1.45615156280078e-08  
0 1.804999999999997  0 0 0  6.496676203264734e-08  
0 1.817499999999997  0 0 0  -5.495044782907587e-22  
0 1.829999999999997  0 0 0  1.299335240652949e-07  
0 1.842499999999997  0 0 0  -1.999478621964234e-22  
0 1.854999999999997  0 0 0  1.590565553213099e-07  
0 1.867499999999997  0 0 0  1.299335240652949e-07  
0 1.879999999999997  0 0 0  6.496676203264738e-08  
0 1.892499999999997  0 0 0  5.040524640463997e-08  
0 1.904999999999997  0 0 0  -3.315155336254669e-22  
0 1.917499999999997  0 0 0  -4.318869028279867e-22  
0 1.929999999999997  0 0 0  -1.086513089166698e-07  
0 1.942499999999997  0 0 0  5.040524640464032e-08  
0 1.954999999999997  0 0 0  1.153720084372875e-07  
0 1.967499999999997  0 0 0  -7.952827766065569e-08  
0 1.979999999999997  0 0 0  3.248338101632334e-08  
0 1.992499999999997  0 0 0  6.496676203264738e-08  
0 2.004999999999997  0 0 0  1.590565553213093e-07  
0 2.054999999999997  0 0 0  6.496676203264706e-08  
0 2.104999999999996  0 0 0  6.496676203264719e-08  
0 2.154999999999996  0 0 0  3.24833810163233e-08  
0 2.204999999999996  0 0 0  5.040524640463987e-08  
0 2.254999999999996  0 0 0  6.496676203264716e-08  
0 2.304999999999996  0 0 0  6.496676203264719e-08  
0 2.354999999999996  0 0 0  6.496676203264716e-08  
0 2.404999999999995  0 0 0  -1.456151562800778e-08  
0 2.454999999999995  0 0 0  6.49667620326473e-08  
0 2.504999999999995  0 0 0  6.49667620326472e-08  
0 2.554999999999995  0 0 0  1.299335240652948e-07  
0 2.604999999999995  0 0 0  1.299335240652949e-07  
0 2.654999999999994  0 0 0  6.496676203264708e-08  
0 2.704999999999994  0 0 0  2.240233173539572e-07  
0 2.754999999999994  0 0 0  -5.460940757938251e-22  
0 2.804999999999994  0 0 0  -4.446751622649857e-22  
0 2.854999999999994  0 0 0  5.040524640463997e-08  
0 2.904999999999994  0 0 0  6.496676203264723e-08  
0 2.954999999999993  0 0 0  -1.456151562800781e-08  
0 3.004999999999993  0 0 0  6.496676203264706e-08  
0 3.017499999999993  0 0 0  1.299335240652948e-07  
0 3.029999999999994  0 0 0  5.040524640463988e-08  
0 3.042499999999994  0 0 0  6.496676203264727e-08  
0 3.054999999999994  0 0 0  1.299335240652947e-07  
0 3.067499999999994  0 0 0  6.496676203264706e-08  
0 3.079999999999994  0 0 0  6.496676203264706e-08  
0 3.092499999999994  0 0 0  6.496676203264712e-08  
0 3.104999999999995  0 0 0  1.299335240652947e-07  
0 3.117499999999995  0 0 0  6.496676203264723e-08  
0 3.129999999999995  0 0 0  6.496676203264716e-08  
0 3.142499999999995  0 0 0  6.496676203264714e-08  
0 3.154999999999995  0 0 0  -5.183255270855363e-22  
0 3.167499999999996  0 0 0  6.496676203264711e-08  
0 3.179999999999996  0 0 0  -1.45615156280076e-08  
0 3.192499999999996  0 0 0  1.299335240652948e-07  
0 3.204999999999996  0 0 0  1.299335240652948e-07  
0 3.217499999999996  0 0 0  1.299335240652949e-07  
0 3.229999999999996  0 0 0  1.299335240652947e-07  
0 3.242499999999997  0 0 0  2.24023317353957e-07  
0 3.254999999999997  0 0 0  1.299335240652948e-07  
0 3.267499999999997  0 0 0  6.496676203264712e-08  
0 3.279999999999997  0 0 0  1.590565553213094e-07  
0 3.292499999999997  0 0 0  6.4966762032647e-08  
0 3.304999999999997  0 0 0  6.49667620326471e-08  
0 3.317499999999998  0 0 0  1.299335240652948e-07  
0 3.329999999999998  0 0 0  -1.456151562800777e-08  
0 3.342499999999998  0 0 0  1.299335240652948e-07  
0 3.354999999999998  0 0 0  6.496676203264718e-08  
0 3.367499999999998  0 0 0  1.299335240652949e-07  
0 3.379999999999999  0 0 0  1.299335240652949e-07  
0 3.392499999999999  0 0 0  1.299335240652948e-07  
0 3.404999999999999  0 0 0  2.889900793866047e-07  
0 3.417499999999999  0 0 0  1.299335240652948e-07  
0 3.429999999999999  0 0 0  6.496676203264711e-08  
0 3.442499999999999  0 0 0  6.496676203264715e-08  
0 3.455  0 0 0  6.496676203264716e-08  
0 3.4675  0 0 0  -1.456151562800782e-08  
0 3.48  0 0 0  6.49667620326471e-08  
0 3.4925  0 0 0  5.040524640463991e-08  
0 3.505  0 0 0  -5.844052245714881e-22  
0 3.517500000000001  0 0 0  6.496676203264723e-08  
0 3.530000000000001  0 0 0  -1.456151562800769e-08  
0 3.542500000000001  0 0 0  6.496676203264728e-08  
0 3.555000000000001  0 0 0  9.745014304897098e-08  
0 3.567500000000001  0 0 0  6.496676203264715e-08  
0 3.580000000000001  0 0 0  2.889900793866048e-07  
0 3.592500000000002  0 0 0  1.299335240652948e-07  
0 3.605000000000002  0 0 0  8.677512405605933e-08  
0 3.617500000000002  0 0 0  1.20332695611241e-07  
0 3.630000000000002  0 0 0  7.400750319818126e-07  
0 3.642500000000002  0 0 0  4.886942718339798e-06  
0 3.655000000000002  0 0 0  3.544140980339916e-05  
0 3.667500000000003  0 0 0  0.0002615681085144879  
0 3.680000000000003  0 0 0  0.001927534115833011  
0 3.692500000000003  0 0 0  0.01414694046127605  
0 3.705000000000003  0 0 0  0.1026830319677187  
0 3.717500000000003  0 0 0  0.723811204434451  
0 3.730000000000004  0 0 0  4.749066319150834  
0 3.742500000000004  0 0 0  2.827818241645219e-06  
0 3.755000000000004  0 0 0  8.339015992735712e-05  
0 3.767500000000004  0 0 0  0.001631315765034708  
0 3.780000000000004  0 0 0  0.01828228387821832  
0 3.792500000000004  0 0 0  0.1063708487480337  
0 3.805000000000005  0 0 0  0.4156152150445723  
0 3.817500000000005  0 0 0  2.746414199338827  
0 3.830000000000005  0 0 0  0.0083711740036719  
0 3.842500000000005  0 0 0  0.1525118044254069  
0 3.855000000000005  0 0 0  0.04044687517962114  
0 3.867500000000005  0 0 0  2.409583433194633  
0 3.880000000000006  0 0 0  0.09886009778226815  
0 3.892500000000006  0 0 0  0.002541509018645552  
0 3.905000000000006  0 0 0  0.0003389136285026118  
0 3.917500000000006  0 0 0  -1.886613779704176e-28  
0 3.930000000000006  0 0 0  8.381360496609908e-29  
0 3.942500000000007  0 0 0  1.229893293233545e-28  
0 3.955000000000007  0 0 0  1.267440460731124e-28  
0 3.967500000000007  0 0 0  1.210075572703078e-28  
0 3.980000000000007  0 0 0  1.130630963045024e-28  
0 3.992500000000007  0 0 0  1.048183105142766e-28  
0 4.005000000000007  0 0 0  9.682333927685487e-29  


==> SE_I_PK2_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1182.025212891037  
0 0.05500000000000001  0 0 0  13087.72716040746  
0 0.105  0 0 0  25148.29686075495  
0 0.155  0 0 0  37363.90611673787  
0 0.205  0 0 0  49734.55497299251  
0 0.255  0 0 0  62260.2434786899  
0 0.305  0 0 0  74940.9716886591  
0 0.355  0 0 0  87776.73966412726  
0 0.405  0 0 0  100767.5474736527  
0 0.455  0 0 0  113913.3951941606  
0 0.505  0 0 0  127214.2829121967  
0 0.555  0 0 0  140670.2107253401  
0 0.6050000000000001  0 0 0  154281.1787439394  
0 0.6550000000000001  0 0 0  168047.1870930952  
0 0.7050000000000002  0 0 0  181968.2359150623  
0 0.7550000000000002  0 0 0  196044.3253720768  
0 0.8050000000000003  0 0 0  210275.4556497463  
0 0.8550000000000003  0 0 0  224661.6269610979  
0 0.9050000000000004  0 0 0  239202.8395515191  
0 0.9550000000000004  0 0 0  253899.0937046482  
0 1.005  0 0 0  267258.1227570791  
0 1.0175  0 0 0  267257.8125000036  
0 1.03  0 0 0  267257.8125000023  
0 1.0425  0 0 0  267257.8124999978  
0 1.055  0 0 0  267257.8124999994  
0 1.0675  0 0 0  267257.8125000027  
0 1.08  0 0 0  267257.8124999971  
0 1.0925  0 0 0  267257.8124999988  
0 1.105  0 0 0  267255.3628138969  
0 1.1175  0 0 0  267251.1536676515  
0 1.13  0 0 0  267239.7126919196  
0 1.1425  0 0 0  267208.6178453356  
0 1.155  0 0 0  267124.1298463113  
0 1.1675  0 0 0  266894.7374298095  
0 1.18  0 0 0  266273.1706037532  
0 1.1925  0 0 0  264598.1157026144  
0 1.205  0 0 0  260149.5581775603  
0 1.2175  0 0 0  248780.0295193144  
0 1.23  0 0 0  222363.4135706611  
0 1.242499999999999  0 0 0  172556.692030191  
0 1.254999999999999  0 0 0  107253.8580876358  
0 1.267499999999999  0 0 0  52867.9012210814  
0 1.279999999999999  0 0 0  22228.55292468209  
0 1.292499999999999  0 0 0  8631.215248967916  
0 1.304999999999999  0 0 0  3241.419002985132  
0 1.317499999999999  0 0 0  1201.664129435378  
0 1.329999999999999  0 0 0  443.3275481628111  
0 1.342499999999999  0 0 0  163.2622813952195  
0 1.354999999999999  0 0 0  60.08403827732404  
0 1.367499999999999  0 0 0  22.1068240238551  
0 1.379999999999999  0 0 0  8.133071316699098  
0 1.392499999999999  0 0 0  2.992047331382034  
0 1.404999999999999  0 0 0  -1.153387376475843e-08  
0 1.417499999999999  0 0 0  -1.153387376475842e-08  
0 1.429999999999999  0 0 0  2.777001914130243e-07  
0 1.442499999999999  0 0 0  5.145882141199783e-08  
0 1.454999999999999  0 0 0  3.992494764723964e-08  
0 1.467499999999999  0 0 0  5.145882141199787e-08  
0 1.479999999999999  0 0 0  5.145882141199779e-08  
0 1.492499999999999  0 0 0  5.145882141199779e-08  
0 1.504999999999999  0 0 0  -1.890555016838903e-22  
0 1.517499999999999  0 0 0  -6.299269517675664e-08  
0 1.529999999999998  0 0 0  5.145882141199773e-08  
0 1.542499999999998  0 0 0  1.029176428239961e-07  
0 1.554999999999998  0 0 0  5.145882141199784e-08  
0 1.567499999999998  0 0 0  5.145882141199785e-08  
0 1.579999999999998  0 0 0  5.145882141199789e-08  
0 1.592499999999998  0 0 0  1.774442117655107e-07  
0 1.604999999999998  0 0 0  1.02917642823996e-07  
0 1.617499999999998  0 0 0  -1.153387376475849e-08  
0 1.629999999999998  0 0 0  5.145882141199772e-08  
0 1.642499999999998  0 0 0  5.145882141199787e-08  
0 1.654999999999998  0 0 0  3.992494764723958e-08  
0 1.667499999999998  0 0 0  -2.955894200150163e-22  
0 1.679999999999998  0 0 0  -3.460162129427528e-08  
0 1.692499999999998  0 0 0  3.992494764723966e-08  
0 1.704999999999998  0 0 0  1.02917642823996e-07  
0 1.717499999999998  0 0 0  5.145882141199787e-08  
0 1.729999999999998  0 0 0  5.145882141199779e-08  
0 1.742499999999998  0 0 0  -2.933686473798478e-22  
0 1.754999999999998  0 0 0  -3.732559025410293e-22  
0 1.767499999999998  0 0 0  5.145882141199803e-08  
0 1.779999999999998  0 0 0  -1.153387376475855e-08  
0 1.792499999999998  0 0 0  -1.153387376475863e-08  
0 1.804999999999997  0 0 0  5.145882141199792e-08  
0 1.817499999999997  0 0 0  -4.604141730898175e-22  
0 1.829999999999997  0 0 0  1.02917642823996e-07  
0 1.842499999999997  0 0 0  -3.309233007344595e-22  
0 1.854999999999997  0 0 0  1.259853903535126e-07  
0 1.867499999999997  0 0 0  1.02917642823996e-07  
0 1.879999999999997  0 0 0  5.145882141199791e-08  
0 1.892499999999997  0 0 0  3.992494764723966e-08  
0 1.904999999999997  0 0 0  -2.709131391306925e-22  
0 1.917499999999997  0 0 0  -3.228648707105427e-22  
0 1.929999999999997  0 0 0  -8.606044270627301e-08  
0 1.942499999999997  0 0 0  3.99249476472399e-08  
0 1.954999999999997  0 0 0  9.138376905923765e-08  
0 1.967499999999997  0 0 0  -6.299269517675676e-08  
0 1.979999999999997  0 0 0  2.57294107059987e-08  
0 1.992499999999997  0 0 0  5.145882141199791e-08  
0 2.004999999999997  0 0 0  1.259853903535125e-07  
0 2.054999999999997  0 0 0  5.145882141199785e-08  
0 2.104999999999996  0 0 0  5.145882141199799e-08  
0 2.154999999999996  0 0 0  2.572941070599885e-08  
0 2.204999999999996  0 0 0  3.992494764723967e-08  
0 2.254999999999996  0 0 0  5.145882141199792e-08  
0 2.304999999999996  0 0 0  5.145882141199793e-08  
0 2.354999999999996  0 0 0  5.145882141199793e-08  
0 2.404999999999995  0 0 0  -1.153387376475849e-08  
0 2.454999999999995  0 0 0  5.145882141199802e-08  
0 2.504999999999995  0 0 0  5.145882141199795e-08  
0 2.554999999999995  0 0 0  1.029176428239962e-07  
0 2.604999999999995  0 0 0  1.029176428239961e-07  
0 2.654999999999994  0 0 0  5.145882141199783e-08  
0 2.704999999999994  0 0 0  1.774442117655108e-07  
0 2.754999999999994  0 0 0  -2.682707558263325e-22  
0 2.804999999999994  0 0 0  -1.874481803627091e-22  
0 2.854999999999994  0 0 0  3.992494764723984e-08  
0 2.904999999999994  0 0 0  5.145882141199798e-08  
0 2.954999999999993  0 0 0  -1.15338737647585e-08  
0 3.004999999999993  0 0 0  5.145882141199782e-08  
0 3.017499999999993  0 0 0  1.029176428239961e-07  
0 3.029999999999994  0 0 0  3.992494764723971e-08  
0 3.042499999999994  0 0 0  5.145882141199799e-08  
0 3.054999999999994  0 0 0  1.02917642823996e-07  
0 3.067499999999994  0 0 0  5.145882141199781e-08  
0 3.079999999999994  0 0 0  5.145882141199782e-08  
0 3.092499999999994  0 0 0  5.145882141199787e-08  
0 3.104999999999995  0 0 0  1.02917642823996e-07  
0 3.117499999999995  0 0 0  5.145882141199801e-08  
0 3.129999999999995  0 0 0  5.145882141199793e-08  
0 3.142499999999995  0 0 0  5.145882141199789e-08  
0 3.154999999999995  0 0 0  -2.069215042583733e-22  
0 3.167499999999996  0 0 0  5.145882141199787e-08  
0 3.179999999999996  0 0 0  -1.153387376475838e-08  
0 3.192499999999996  0 0 0  1.029176428239961e-07  
0 3.204999999999996  0 0 0  1.029176428239961e-07  
0 3.217499999999996  0 0 0  1.029176428239961e-07  
0 3.229999999999996  0 0 0  1.02917642823996e-07  
0 3.242499999999997  0 0 0  1.774442117655107e-07  
0 3.254999999999997  0 0 0  1.029176428239961e-07  
0 3.267499999999997  0 0 0  5.145882141199785e-08  
0 3.279999999999997  0 0 0  1.259853903535126e-07  
0 3.292499999999997  0 0 0  5.145882141199779e-08  
0 3.304999999999997  0 0 0  5.145882141199789e-08  
0 3.317499999999998  0 0 0  1.02917642823996e-07  
0 3.329999999999998  0 0 0  -1.153387376475848e-08  
0 3.342499999999998  0 0 0  1.029176428239961e-07  
0 3.354999999999998  0 0 0  5.1458821411998e-08  
0 3.367499999999998  0 0 0  1.029176428239962e-07  
0 3.379999999999999  0 0 0  1.029176428239961e-07  
0 3.392499999999999  0 0 0  1.029176428239961e-07  
0 3.404999999999999  0 0 0  2.289030331775088e-07  
0 3.417499999999999  0 0 0  1.029176428239961e-07  
0 3.429999999999999  0 0 0  5.145882141199789e-08  
0 3.442499999999999  0 0 0  5.145882141199788e-08  
0 3.455  0 0 0  5.145882141199795e-08  
0 3.4675  0 0 0  -1.153387376475851e-08  
0 3.48  0 0 0  5.145882141199793e-08  
0 3.4925  0 0 0  3.992494764723979e-08  
0 3.505  0 0 0  -3.304976644116303e-22  
0 3.517500000000001  0 0 0  5.145882141199797e-08  
0 3.530000000000001  0 0 0  -1.153387376475841e-08  
0 3.542500000000001  0 0 0  5.145882141199807e-08  
0 3.555000000000001  0 0 0  7.718823211799699e-08  
0 3.567500000000001  0 0 0  5.145882141199795e-08  
0 3.580000000000001  0 0 0  2.289030331775089e-07  
0 3.592500000000002  0 0 0  1.029176428239961e-07  
0 3.605000000000002  0 0 0  6.873277191843385e-08  
0 3.617500000000002  0 0 0  9.531302769261174e-08  
0 3.630000000000002  0 0 0  5.861980696408864e-07  
0 3.642500000000002  0 0 0  3.870846157383312e-06  
0 3.655000000000002  0 0 0  2.807241247637648e-05  
0 3.667500000000003  0 0 0  0.0002071828341740911  
0 3.680000000000003  0 0 0  0.001526763180208945  
0 3.692500000000003  0 0 0  0.01120556689875229  
0 3.705000000000003  0 0 0  0.08133446519605059  
0 3.717500000000003  0 0 0  0.5733420281321742  
0 3.730000000000004  0 0 0  3.762102497421438  
0 3.742500000000004  0 0 0  2.240602043457329e-06  
0 3.755000000000004  0 0 0  6.6109758336097e-05  
0 3.767500000000004  0 0 0  0.001295014546485618  
0 3.780000000000004  0 0 0  0.01455630926648155  
0 3.792500000000004  0 0 0  0.08516474647331052  
0 3.805000000000005  0 0 0  0.3361198474085541  
0 3.817500000000005  0 0 0  2.26573171948985  
0 3.830000000000005  0 0 0  0.007170409196987748  
0 3.842500000000005  0 0 0  0.1377791344066281  
0 3.855000000000005  0 0 0  0.0383733205990211  
0 3.867500000000005  0 0 0  2.355276575921494  
0 3.880000000000006  0 0 0  0.09797664827777908  
0 3.892500000000006  0 0 0  0.002532907894092773  
0 3.905000000000006  0 0 0  0.0003389136287049301  
0 3.917500000000006  0 0 0  0  
0 3.930000000000006  0 0 0  0  
0 3.942500000000007  0 0 0  0  
0 3.955000000000007  0 0 0  0  
0 3.967500000000007  0 0 0  0  
0 3.980000000000007  0 0 0  0  
0 3.992500000000007  0 0 0  0  
0 4.005000000000007  0 0 0  0  


==> SE_I_Temperature_dat.txt <==
0 0.005000000000000001  0 0 0  400  
0 0.05500000000000001  0 0 0  400  
0 0.105  0 0 0  400  
0 0.155  0 0 0  400  
0 0.205  0 0 0  400  
0 0.255  0 0 0  400  
0 0.305  0 0 0  400  
0 0.355  0 0 0  400  
0 0.405  0 0 0  400  
0 0.455  0 0 0  400  
0 0.505  0 0 0  400  
0 0.555  0 0 0  400  
0 0.6050000000000001  0 0 0  400  
0 0.6550000000000001  0 0 0  400  
0 0.7050000000000002  0 0 0  400  
0 0.7550000000000002  0 0 0  400  
0 0.8050000000000003  0 0 0  400  
0 0.8550000000000003  0 0 0  400  
0 0.9050000000000004  0 0 0  400  
0 0.9550000000000004  0 0 0  400  
0 1.005  0 0 0  398.9999999999999  
0 1.0175  0 0 0  396.4999999999999  
0 1.03  0 0 0  393.9999999999999  
0 1.0425  0 0 0  391.4999999999999  
0 1.055  0 0 0  388.9999999999999  
0 1.0675  0 0 0  386.5  
0 1.08  0 0 0  384  
0 1.0925  0 0 0  381.5  
0 1.105  0 0 0  379  
0 1.1175  0 0 0  376.5  
0 1.13  0 0 0  374  
0 1.1425  0 0 0  371.5  
0 1.155  0 0 0  369.0000000000001  
0 1.1675  0 0 0  366.5000000000001  
0 1.18  0 0 0  364.0000000000001  
0 1.1925  0 0 0  361.5000000000001  
0 1.205  0 0 0  359.0000000000001  
0 1.2175  0 0 0  356.5000000000001  
0 1.23  0 0 0  354.0000000000001  
0 1.242499999999999  0 0 0  351.5000000000001  
0 1.254999999999999  0 0 0  349.0000000000001  
0 1.267499999999999  0 0 0  346.5000000000001  
0 1.279999999999999  0 0 0  344.0000000000001  
0 1.292499999999999  0 0 0  341.5000000000001  
0 1.304999999999999  0 0 0  339.0000000000001  
0 1.317499999999999  0 0 0  336.5000000000002  
0 1.329999999999999  0 0 0  334.0000000000002  
0 1.342499999999999  0 0 0  331.5000000000002  
0 1.354999999999999  0 0 0  329.0000000000002  
0 1.367499999999999  0 0 0  326.5000000000002  
0 1.379999999999999  0 0 0  324.0000000000002  
0 1.392499999999999  0 0 0  321.5000000000002  
0 1.404999999999999  0 0 0  319.0000000000002  
0 1.417499999999999  0 0 0  316.5000000000002  
0 1.429999999999999  0 0 0  314.0000000000002  
0 1.442499999999999  0 0 0  311.5000000000002  
0 1.454999999999999  0 0 0  309.0000000000002  
0 1.467499999999999  0 0 0  306.5000000000002  
0 1.479999999999999  0 0 0  304.0000000000003  
0 1.492499999999999  0 0 0  301.5000000000003  
0 1.504999999999999  0 0 0  299.0000000000003  
0 1.517499999999999  0 0 0  296.5000000000003  
0 1.529999999999998  0 0 0  294.0000000000003  
0 1.542499999999998  0 0 0  291.5000000000003  
0 1.554999999999998  0 0 0  289.0000000000003  
0 1.567499999999998  0 0 0  286.5000000000003  
0 1.579999999999998  0 0 0  284.0000000000003  
0 1.592499999999998  0 0 0  281.5000000000003  
0 1.604999999999998  0 0 0  279.0000000000003  
0 1.617499999999998  0 0 0  276.5000000000003  
0 1.629999999999998  0 0 0  274.0000000000003  
0 1.642499999999998  0 0 0  271.5000000000004  
0 1.654999999999998  0 0 0  269.0000000000004  
0 1.667499999999998  0 0 0  266.5000000000004  
0 1.679999999999998  0 0 0  264.0000000000004  
0 1.692499999999998  0 0 0  261.5000000000005  
0 1.704999999999998  0 0 0  259.0000000000005  
0 1.717499999999998  0 0 0  256.5000000000005  
0 1.729999999999998  0 0 0  254.0000000000005  
0 1.742499999999998  0 0 0  251.5000000000005  
0 1.754999999999998  0 0 0  249.0000000000005  
0 1.767499999999998  0 0 0  246.5000000000005  
0 1.779999999999998  0 0 0  244.0000000000005  
0 1.792499999999998  0 0 0  241.5000000000005  
0 1.804999999999997  0 0 0  239.0000000000005  
0 1.817499999999997  0 0 0  236.5000000000005  
0 1.829999999999997  0 0 0  234.0000000000005  
0 1.842499999999997  0 0 0  231.5000000000005  
0 1.854999999999997  0 0 0  229.0000000000005  
0 1.867499999999997  0 0 0  226.5000000000005  
0 1.879999999999997  0 0 0  224.0000000000006  
0 1.892499999999997  0 0 0  221.5000000000006  
0 1.904999999999997  0 0 0  219.0000000000006  
0 1.917499999999997  0 0 0  216.5000000000006  
0 1.929999999999997  0 0 0  214.0000000000006  
0 1.942499999999997  0 0 0  211.5000000000006  
0 1.954999999999997  0 0 0  209.0000000000006  
0 1.967499999999997  0 0 0  206.5000000000006  
0 1.979999999999997  0 0 0  204.0000000000006  
0 1.992499999999997  0 0 0  201.5000000000006  
0 2.004999999999997  0 0 0  200  
0 2.054999999999997  0 0 0  200  
0 2.104999999999996  0 0 0  200  
0 2.154999999999996  0 0 0  200  
0 2.204999999999996  0 0 0  200  
0 2.254999999999996  0 0 0  200  
0 2.304999999999996  0 0 0  200  
0 2.354999999999996  0 0 0  200  
0 2.404999999999995  0 0 0  200  
0 2.454999999999995  0 0 0  200  
0 2.504999999999995  0 0 0  200  
0 2.554999999999995  0 0 0  200  
0 2.604999999999995  0 0 0  200  
0 2.654999999999994  0 0 0  200  
0 2.704999999999994  0 0 0  200  
0 2.754999999999994  0 0 0  200  
0 2.804999999999994  0 0 0  200  
0 2.854999999999994  0 0 0  200  
0 2.904999999999994  0 0 0  200  
0 2.954999999999993  0 0 0  200  
0 3.004999999999993  0 0 0  200.9999999999986  
0 3.017499999999993  0 0 0  203.4999999999987  
0 3.029999999999994  0 0 0  205.9999999999987  
0 3.042499999999994  0 0 0  208.4999999999987  
0 3.054999999999994  0 0 0  210.9999999999988  
0 3.067499999999994  0 0 0  213.4999999999988  
0 3.079999999999994  0 0 0  215.9999999999989  
0 3.092499999999994  0 0 0  218.4999999999989  
0 3.104999999999995  0 0 0  220.9999999999989  
0 3.117499999999995  0 0 0  223.499999999999  
0 3.129999999999995  0 0 0  225.999999999999  
0 3.142499999999995  0 0 0  228.499999999999  
0 3.154999999999995  0 0 0  230.9999999999991  
0 3.167499999999996  0 0 0  233.4999999999991  
0 3.179999999999996  0 0 0  235.9999999999991  
0 3.192499999999996  0 0 0  238.4999999999992  
0 3.204999999999996  0 0 0  240.9999999999992  
0 3.217499999999996  0 0 0  243.4999999999993  
0 3.229999999999996  0 0 0  245.9999999999993  
0 3.242499999999997  0 0 0  248.4999999999993  
0 3.254999999999997  0 0 0  250.9999999999994  
0 3.267499999999997  0 0 0  253.4999999999994  
0 3.279999999999997  0 0 0  255.9999999999994  
0 3.292499999999997  0 0 0  258.4999999999994  
0 3.304999999999997  0 0 0  260.9999999999995  
0 3.317499999999998  0 0 0  263.4999999999995  
0 3.329999999999998  0 0 0  265.9999999999995  
0 3.342499999999998  0 0 0  268.4999999999996  
0 3.354999999999998  0 0 0  270.9999999999997  
0 3.367499999999998  0 0 0  273.4999999999997  
0 3.379999999999999  0 0 0  275.9999999999997  
0 3.392499999999999  0 0 0  278.4999999999998  
0 3.404999999999999  0 0 0  280.9999999999998  
0 3.417499999999999  0 0 0  283.4999999999998  
0 3.429999999999999  0 0 0  285.9999999999999  
0 3.442499999999999  0 0 0  288.4999999999999  
0 3.455  0 0 0  290.9999999999999  
0 3.4675  0 0 0  293.4999999999999  
0 3.48  0 0 0  296  
0 3.4925  0 0 0  298.5  
0 3.505  0 0 0  301.0000000000001  
0 3.517500000000001  0 0 0  303.5000000000001  
0 3.530000000000001  0 0 0  306.0000000000001  
0 3.542500000000001  0 0 0  308.5000000000002  
0 3.555000000000001  0 0 0  311.0000000000002  
0 3.567500000000001  0 0 0  313.5000000000002  
0 3.580000000000001  0 0 0  316.0000000000003  
0 3.592500000000002  0 0 0  318.5000000000003  
0 3.605000000000002  0 0 0  321.0000000000003  
0 3.617500000000002  0 0 0  323.5000000000004  
0 3.630000000000002  0 0 0  326.0000000000005  
0 3.642500000000002  0 0 0  328.5000000000005  
0 3.655000000000002  0 0 0  331.0000000000005  
0 3.667500000000003  0 0 0  333.5000000000006  
0 3.680000000000003  0 0 0  336.0000000000006  
0 3.692500000000003  0 0 0  338.5000000000006  
0 3.705000000000003  0 0 0  341.0000000000006  
0 3.717500000000003  0 0 0  343.5000000000007  
0 3.730000000000004  0 0 0  346.0000000000007  
0 3.742500000000004  0 0 0  348.5000000000007  
0 3.755000000000004  0 0 0  351.0000000000008  
0 3.767500000000004  0 0 0  353.5000000000008  
0 3.780000000000004  0 0 0  356.0000000000009  
0 3.792500000000004  0 0 0  358.5000000000009  
0 3.805000000000005  0 0 0  361.0000000000009  
0 3.817500000000005  0 0 0  363.500000000001  
0 3.830000000000005  0 0 0  366.000000000001  
0 3.842500000000005  0 0 0  368.500000000001  
0 3.855000000000005  0 0 0  371.000000000001  
0 3.867500000000005  0 0 0  373.5000000000011  
0 3.880000000000006  0 0 0  376.0000000000011  
0 3.892500000000006  0 0 0  378.5000000000011  
0 3.905000000000006  0 0 0  381.0000000000012  
0 3.917500000000006  0 0 0  383.5000000000013  
0 3.930000000000006  0 0 0  386.0000000000013  
0 3.942500000000007  0 0 0  388.5000000000013  
0 3.955000000000007  0 0 0  391.0000000000014  
0 3.967500000000007  0 0 0  393.5000000000014  
0 3.980000000000007  0 0 0  396.0000000000014  
0 3.992500000000007  0 0 0  398.5000000000015  
0 4.005000000000007  0 0 0  400  


==> SE_I_eps_small_yy_dat.txt <==
0 0.005000000000000001  0 0 0  0.001312500000000001  
0 0.05500000000000001  0 0 0  0.01443749999999999  
0 0.105  0 0 0  0.02756249999999999  
0 0.155  0 0 0  0.04068750000000006  
0 0.205  0 0 0  0.05381249999999996  
0 0.255  0 0 0  0.06693749999999996  
0 0.305  0 0 0  0.08006249999999988  
0 0.355  0 0 0  0.09318749999999992  
0 0.405  0 0 0  0.1063124999999999  
0 0.455  0 0 0  0.1194374999999999  
0 0.505  0 0 0  0.1325624999999999  
0 0.555  0 0 0  0.1456874999999999  
0 0.6050000000000001  0 0 0  0.1588125000000004  
0 0.6550000000000001  0 0 0  0.1719375  
0 0.7050000000000002  0 0 0  0.1850624999999996  
0 0.7550000000000002  0 0 0  0.1981875000000001  
0 0.8050000000000003  0 0 0  0.2113125000000002  
0 0.8550000000000003  0 0 0  0.2244375000000003  
0 0.9050000000000004  0 0 0  0.2375624999999998  
0 0.9550000000000004  0 0 0  0.2506875000000001  
0 1.005  0 0 0  0.2625  
0 1.0175  0 0 0  0.2624999999999998  
0 1.03  0 0 0  0.2625000000000001  
0 1.0425  0 0 0  0.2624999999999998  
0 1.055  0 0 0  0.2624999999999998  
0 1.0675  0 0 0  0.2624999999999997  
0 1.08  0 0 0  0.2625  
0 1.0925  0 0 0  0.2625  
0 1.105  0 0 0  0.2625  
0 1.1175  0 0 0  0.2625  
0 1.13  0 0 0  0.2624999999999999  
0 1.1425  0 0 0  0.2625  
0 1.155  0 0 0  0.2624999999999998  
0 1.1675  0 0 0  0.2624999999999998  
0 1.18  0 0 0  0.2624999999999999  
0 1.1925  0 0 0  0.2624999999999998  
0 1.205  0 0 0  0.2624999999999994  
0 1.2175  0 0 0  0.2624999999999992  
0 1.23  0 0 0  0.2624999999999998  
0 1.242499999999999  0 0 0  0.2625000000000112  
0 1.254999999999999  0 0 0  0.2624999999999999  
0 1.267499999999999  0 0 0  0.2624999999999998  
0 1.279999999999999  0 0 0  0.2624999999999998  
0 1.292499999999999  0 0 0  0.2624999999999998  
0 1.304999999999999  0 0 0  0.2624999999999998  
0 1.317499999999999  0 0 0  0.2624999999999998  
0 1.329999999999999  0 0 0  0.2624999999999999  
0 1.342499999999999  0 0 0  0.2624999999999998  
0 1.354999999999999  0 0 0  0.2625  
0 1.367499999999999  0 0 0  0.2624999999999998  
0 1.379999999999999  0 0 0  0.2624999999999998  
0 1.392499999999999  0 0 0  0.2624999999999998  
0 1.404999999999999  0 0 0  0.2624999999999998  
0 1.417499999999999  0 0 0  0.2624999999999998  
0 1.429999999999999  0 0 0  0.2625000000000004  
0 1.442499999999999  0 0 0  0.2624999999999999  
0 1.454999999999999  0 0 0  0.2624999999999998  
0 1.467499999999999  0 0 0  0.2625  
0 1.479999999999999  0 0 0  0.2624999999999999  
0 1.492499999999999  0 0 0  0.2624999999999999  
0 1.504999999999999  0 0 0  0.2625  
0 1.517499999999999  0 0 0  0.2624999999999998  
0 1.529999999999998  0 0 0  0.2624999999999999  
0 1.542499999999998  0 0 0  0.2624999999999999  
0 1.554999999999998  0 0 0  0.2625  
0 1.567499999999998  0 0 0  0.2625  
0 1.579999999999998  0 0 0  0.2624999999999999  
0 1.592499999999998  0 0 0  0.2625000000000003  
0 1.604999999999998  0 0 0  0.2624999999999999  
0 1.617499999999998  0 0 0  0.2624999999999998  
0 1.629999999999998  0 0 0  0.2624999999999999  
0 1.642499999999998  0 0 0  0.2624999999999999  
0 1.654999999999998  0 0 0  0.2624999999999998  
0 1.667499999999998  0 0 0  0.2625  
0 1.679999999999998  0 0 0  0.2624999999999996  
0 1.692499999999998  0 0 0  0.2624999999999998  
0 1.704999999999998  0 0 0  0.2624999999999999  
0 1.717499999999998  0 0 0  0.2624999999999999  
0 1.729999999999998  0 0 0  0.2625  
0 1.742499999999998  0 0 0  0.2625  
0 1.754999999999998  0 0 0  0.2625  
0 1.767499999999998  0 0 0  0.2625  
0 1.779999999999998  0 0 0  0.2624999999999998  
0 1.792499999999998  0 0 0  0.2624999999999998  
0 1.804999999999997  0 0 0  0.2625  
0 1.817499999999997  0 0 0  0.2625  
0 1.829999999999997  0 0 0  0.2624999999999999  
0 1.842499999999997  0 0 0  0.2625  
0 1.854999999999997  0 0 0  0.2625000000000002  
0 1.867499999999997  0 0 0  0.2624999999999999  
0 1.879999999999997  0 0 0  0.2625  
0 1.892499999999997  0 0 0  0.2624999999999998  
0 1.904999999999997  0 0 0  0.2625  
0 1.917499999999997  0 0 0  0.2624999999999999  
0 1.929999999999997  0 0 0  0.2624999999999995  
0 1.942499999999997  0 0 0  0.2624999999999997  
0 1.954999999999997  0 0 0  0.2624999999999996  
0 1.967499999999997  0 0 0  0.2624999999999998  
0 1.979999999999997  0 0 0  0.2625  
0 1.992499999999997  0 0 0  0.2625  
0 2.004999999999997  0 0 0  0.2625000000000001  
0 2.054999999999997  0 0 0  0.2625  
0 2.104999999999996  0 0 0  0.2624999999999999  
0 2.154999999999996  0 0 0  0.2625  
0 2.204999999999996  0 0 0  0.2624999999999998  
0 2.254999999999996  0 0 0  0.2625  
0 2.304999999999996  0 0 0  0.2624999999999999  
0 2.354999999999996  0 0 0  0.2625  
0 2.404999999999995  0 0 0  0.2624999999999998  
0 2.454999999999995  0 0 0  0.2625  
0 2.504999999999995  0 0 0  0.2625  
0 2.554999999999995  0 0 0  0.2625  
0 2.604999999999995  0 0 0  0.2625  
0 2.654999999999994  0 0 0  0.2625  
0 2.704999999999994  0 0 0  0.2625000000000001  
0 2.754999999999994  0 0 0  0.2625  
0 2.804999999999994  0 0 0  0.2625  
0 2.854999999999994  0 0 0  0.2624999999999998  
0 2.904999999999994  0 0 0  0.2625  
0 2.954999999999993  0 0 0  0.2624999999999998  
0 3.004999999999993  0 0 0  0.2625  
0 3.017499999999993  0 0 0  0.2624999999999999  
0 3.029999999999994  0 0 0  0.2624999999999998  
0 3.042499999999994  0 0 0  0.2625  
0 3.054999999999994  0 0 0  0.2625  
0 3.067499999999994  0 0 0  0.2624999999999999  
0 3.079999999999994  0 0 0  0.2625  
0 3.092499999999994  0 0 0  0.2625  
0 3.104999999999995  0 0 0  0.2624999999999999  
0 3.117499999999995  0 0 0  0.2624999999999999  
0 3.129999999999995  0 0 0  0.2625  
0 3.142499999999995  0 0 0  0.2625  
0 3.154999999999995  0 0 0  0.2625  
0 3.167499999999996  0 0 0  0.2625  
0 3.179999999999996  0 0 0  0.2624999999999998  
0 3.192499999999996  0 0 0  0.2625  
0 3.204999999999996  0 0 0  0.2625  
0 3.217499999999996  0 0 0  0.2625  
0 3.229999999999996  0 0 0  0.2625  
0 3.242499999999997  0 0 0  0.2625000000000001  
0 3.254999999999997  0 0 0  0.2624999999999999  
0 3.267499999999997  0 0 0  0.2624999999999999  
0 3.279999999999997  0 0 0  0.2625000000000001  
0 3.292499999999997  0 0 0  0.2625  
0 3.304999999999997  0 0 0  0.2625  
0 3.317499999999998  0 0 0  0.2624999999999999  
0 3.329999999999998  0 0 0  0.2624999999999997  
0 3.342499999999998  0 0 0  0.2625  
0 3.354999999999998  0 0 0  0.2625  
0 3.367499999999998  0 0 0  0.2624999999999999  
0 3.379999999999999  0 0 0  0.2625  
0 3.392499999999999  0 0 0  0.2625  
0 3.404999999999999  0 0 0  0.2625000000000001  
0 3.417499999999999  0 0 0  0.2625  
0 3.429999999999999  0 0 0  0.2625  
0 3.442499999999999  0 0 0  0.2624999999999999  
0 3.455  0 0 0  0.2625  
0 3.4675  0 0 0  0.2624999999999998  
0 3.48  0 0 0  0.2625  
0 3.4925  0 0 0  0.2624999999999998  
0 3.505  0 0 0  0.2625  
0 3.517500000000001  0 0 0  0.2624999999999999  
0 3.530000000000001  0 0 0  0.2624999999999998  
0 3.542500000000001  0 0 0  0.2625  
0 3.555000000000001  0 0 0  0.2625  
0 3.567500000000001  0 0 0  0.2624999999999999  
0 3.580000000000001  0 0 0  0.2625000000000001  
0 3.592500000000002  0 0 0  0.2625  
0 3.605000000000002  0 0 0  0.2624999928569274  
0 3.617500000000002  0 0 0  0.2624999805831254  
0 3.630000000000002  0 0 0  0.2624999472195357  
0 3.642500000000002  0 0 0  0.2624998565283634  
0 3.655000000000002  0 0 0  0.2624996100076487  
0 3.667500000000003  0 0 0  0.2624989399203701  
0 3.680000000000003  0 0 0  0.2624971186226918  
0 3.692500000000003  0 0 0  0.2624921692137919  
0 3.705000000000003  0 0 0  0.2624787255957118  
0 3.717500000000003  0 0 0  0.2624422577086721  
0 3.730000000000004  0 0 0  0.2623436821314321  
0 3.742500000000004  0 0 0  0.2620796494864362  
0 3.755000000000004  0 0 0  0.2613895743410204  
0 3.767500000000004  0 0 0  0.259689143617527  
0 3.780000000000004  0 0 0  0.2559697340531557  
0 3.792500000000004  0 0 0  0.2490009440862817  
0 3.805000000000005  0 0 0  0.2365089959694988  
0 3.817500000000005  0 0 0  0.2121533082289229  
0 3.830000000000005  0 0 0  0.1674611272099487  
0 3.842500000000005  0 0 0  0.1069296166086962  
0 3.855000000000005  0 0 0  0.05403636037306959  
0 3.867500000000005  0 0 0  0.02305752871163015  
0 3.880000000000006  0 0 0  0.009016939444431292  
0 3.892500000000006  0 0 0  0.003395751015202088  
0 3.905000000000006  0 0 0  -5.969612883051113e-10  
0 3.917500000000006  0 0 0  6.723821842194772e-18  
0 3.930000000000006  0 0 0  6.723821842194857e-18  
0 3.942500000000007  0 0 0  6.723821842194925e-18  
0 3.955000000000007  0 0 0  6.723821842194878e-18  
0 3.967500000000007  0 0 0  6.723821842194911e-18  
0 3.980000000000007  0 0 0  6.723821842194867e-18  
0 3.992500000000007  0 0 0  6.723821842194717e-18  
0 4.005000000000007  0 0 0  6.723821842194736e-18  


==> SE_I_sigma_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1185.101958722371  
0 0.05500000000000001  0 0 0  13468.62084290626  
0 0.105  0 0 0  26568.99860053431  
0 0.155  0 0 0  40533.24168252831  
0 0.205  0 0 0  55411.72728452473  
0 0.255  0 0 0  71258.71954216414  
0 0.305  0 0 0  88132.75433232503  
0 0.355  0 0 0  106097.0706368561  
0 0.405  0 0 0  125220.0951806232  
0 0.455  0 0 0  145575.9881836065  
0 0.505  0 0 0  167245.2594137762  
0 0.555  0 0 0  190315.4653399938  
0 0.6050000000000001  0 0 0  214882.0001228683  
0 0.6550000000000001  0 0 0  241048.99551998  
0 0.7050000000000002  0 0 0  268930.3476154894  
0 0.7550000000000002  0 0 0  298650.891730587  
0 0.8050000000000003  0 0 0  330347.7510827213  
0 0.8550000000000003  0 0 0  364171.889930619  
0 0.9050000000000004  0 0 0  400289.9083176248  
0 0.9550000000000004  0 0 0  438886.1234281866  
0 1.005  0 0 0  475909.8201482444  
0 1.0175  0 0 0  475909.2817426357  
0 1.03  0 0 0  475909.281742634  
0 1.0425  0 0 0  475909.2817426256  
0 1.055  0 0 0  475909.2817426285  
0 1.0675  0 0 0  475909.2817426342  
0 1.08  0 0 0  475909.2817426246  
0 1.0925  0 0 0  475909.2817426276  
0 1.105  0 0 0  475904.9195563837  
0 1.1175  0 0 0  475897.4242777701  
0 1.13  0 0 0  475877.0511912282  
0 1.1425  0 0 0  475821.6802145474  
0 1.155  0 0 0  475671.2313930314  
0 1.1675  0 0 0  475262.7494887855  
0 1.18  0 0 0  474155.9177783244  
0 1.1925  0 0 0  471173.1268641003  
0 1.205  0 0 0  463251.5256329319  
0 1.2175  0 0 0  443005.6657761764  
0 1.23  0 0 0  395965.2720657236  
0 1.242499999999999  0 0 0  307273.8289511128  
0 1.254999999999999  0 0 0  190988.2674303963  
0 1.267499999999999  0 0 0  94142.52351319064  
0 1.279999999999999  0 0 0  39582.65824900248  
0 1.292499999999999  0 0 0  15369.71140816455  
0 1.304999999999999  0 0 0  5772.034782098523  
0 1.317499999999999  0 0 0  2139.818130613013  
0 1.329999999999999  0 0 0  789.4388308026898  
0 1.342499999999999  0 0 0  290.7231573425454  
0 1.354999999999999  0 0 0  106.9923877370581  
0 1.367499999999999  0 0 0  39.36589409450319  
0 1.379999999999999  0 0 0  14.48266036635262  
0 1.392499999999999  0 0 0  5.32797557196939  
0 1.404999999999999  0 0 0  -2.053851121413476e-08  
0 1.417499999999999  0 0 0  -2.053851121413471e-08  
0 1.429999999999999  0 0 0  4.945041546172324e-07  
0 1.442499999999999  0 0 0  9.163335772459842e-08  
0 1.454999999999999  0 0 0  7.109484651046394e-08  
0 1.467499999999999  0 0 0  9.163335772459842e-08  
0 1.479999999999999  0 0 0  9.163335772459826e-08  
0 1.492499999999999  0 0 0  9.163335772459845e-08  
0 1.504999999999999  0 0 0  -2.62187207230437e-22  
0 1.517499999999999  0 0 0  -1.121718689387339e-07  
0 1.529999999999998  0 0 0  9.163335772459823e-08  
0 1.542499999999998  0 0 0  1.832667154491977e-07  
0 1.554999999999998  0 0 0  9.163335772459847e-08  
0 1.567499999999998  0 0 0  9.163335772459826e-08  
0 1.579999999999998  0 0 0  9.16333577245986e-08  
0 1.592499999999998  0 0 0  3.159770956020662e-07  
0 1.604999999999998  0 0 0  1.832667154491971e-07  
0 1.617499999999998  0 0 0  -2.053851121413476e-08  
0 1.629999999999998  0 0 0  9.163335772459792e-08  
0 1.642499999999998  0 0 0  9.163335772459858e-08  
0 1.654999999999998  0 0 0  7.109484651046407e-08  
0 1.667499999999998  0 0 0  -5.210078603331251e-22  
0 1.679999999999998  0 0 0  -6.161553364240337e-08  
0 1.692499999999998  0 0 0  7.109484651046492e-08  
0 1.704999999999998  0 0 0  1.832667154491971e-07  
0 1.717499999999998  0 0 0  9.163335772459821e-08  
0 1.729999999999998  0 0 0  9.163335772459815e-08  
0 1.742499999999998  0 0 0  -6.062845565496317e-22  
0 1.754999999999998  0 0 0  -7.552202080019545e-22  
0 1.767499999999998  0 0 0  9.163335772459858e-08  
0 1.779999999999998  0 0 0  -2.053851121413503e-08  
0 1.792499999999998  0 0 0  -2.053851121413507e-08  
0 1.804999999999997  0 0 0  9.163335772459842e-08  
0 1.817499999999997  0 0 0  -7.302487054697368e-22  
0 1.829999999999997  0 0 0  1.832667154491972e-07  
0 1.842499999999997  0 0 0  2.524019425196062e-23  
0 1.854999999999997  0 0 0  2.24343737877467e-07  
0 1.867499999999997  0 0 0  1.832667154491972e-07  
0 1.879999999999997  0 0 0  9.163335772459855e-08  
0 1.892499999999997  0 0 0  7.109484651046392e-08  
0 1.904999999999997  0 0 0  -4.52763887292806e-22  
0 1.917499999999997  0 0 0  -6.433934472556634e-22  
0 1.929999999999997  0 0 0  -1.532488913670025e-07  
0 1.942499999999997  0 0 0  7.10948465104645e-08  
0 1.954999999999997  0 0 0  1.627282042350628e-07  
0 1.967499999999997  0 0 0  -1.121718689387347e-07  
0 1.979999999999997  0 0 0  4.581667886229877e-08  
0 1.992499999999997  0 0 0  9.163335772459853e-08  
0 2.004999999999997  0 0 0  2.243437378774655e-07  
0 2.054999999999997  0 0 0  9.163335772459778e-08  
0 2.104999999999996  0 0 0  9.163335772459792e-08  
0 2.154999999999996  0 0 0  4.581667886229842e-08  
0 2.204999999999996  0 0 0  7.10948465104636e-08  
0 2.254999999999996  0 0 0  9.163335772459794e-08  
0 2.304999999999996  0 0 0  9.1633357724598e-08  
0 2.354999999999996  0 0 0  9.163335772459794e-08  
0 2.404999999999995  0 0 0  -2.053851121413527e-08  
0 2.454999999999995  0 0 0  9.163335772459818e-08  
0 2.504999999999995  0 0 0  9.1633357724598e-08  
0 2.554999999999995  0 0 0  1.832667154491967e-07  
0 2.604999999999995  0 0 0  1.832667154491969e-07  
0 2.654999999999994  0 0 0  9.163335772459789e-08  
0 2.704999999999994  0 0 0  3.159770956020647e-07  
0 2.754999999999994  0 0 0  -1.062780349373157e-21  
0 2.804999999999994  0 0 0  -9.206064074043087e-22  
0 2.854999999999994  0 0 0  7.10948465104636e-08  
0 2.904999999999994  0 0 0  9.1633357724598e-08  
0 2.954999999999993  0 0 0  -2.053851121413536e-08  
0 3.004999999999993  0 0 0  9.163335772459784e-08  
0 3.017499999999993  0 0 0  1.832667154491968e-07  
0 3.029999999999994  0 0 0  7.109484651046357e-08  
0 3.042499999999994  0 0 0  9.163335772459808e-08  
0 3.054999999999994  0 0 0  1.832667154491968e-07  
0 3.067499999999994  0 0 0  9.163335772459784e-08  
0 3.079999999999994  0 0 0  9.163335772459784e-08  
0 3.092499999999994  0 0 0  9.163335772459792e-08  
0 3.104999999999995  0 0 0  1.832667154491967e-07  
0 3.117499999999995  0 0 0  9.163335772459794e-08  
0 3.129999999999995  0 0 0  9.163335772459792e-08  
0 3.142499999999995  0 0 0  9.163335772459792e-08  
0 3.154999999999995  0 0 0  -1.093692574184345e-21  
0 3.167499999999996  0 0 0  9.163335772459789e-08  
0 3.179999999999996  0 0 0  -2.053851121413497e-08  
0 3.192499999999996  0 0 0  1.832667154491967e-07  
0 3.204999999999996  0 0 0  1.832667154491969e-07  
0 3.217499999999996  0 0 0  1.832667154491969e-07  
0 3.229999999999996  0 0 0  1.832667154491968e-07  
0 3.242499999999997  0 0 0  3.159770956020645e-07  
0 3.254999999999997  0 0 0  1.832667154491969e-07  
0 3.267499999999997  0 0 0  9.163335772459794e-08  
0 3.279999999999997  0 0 0  2.243437378774655e-07  
0 3.292499999999997  0 0 0  9.163335772459776e-08  
0 3.304999999999997  0 0 0  9.163335772459784e-08  
0 3.317499999999998  0 0 0  1.832667154491968e-07  
0 3.329999999999998  0 0 0  -2.053851121413528e-08  
0 3.342499999999998  0 0 0  1.832667154491969e-07  
0 3.354999999999998  0 0 0  9.163335772459789e-08  
0 3.367499999999998  0 0 0  1.832667154491968e-07  
0 3.379999999999999  0 0 0  1.832667154491969e-07  
0 3.392499999999999  0 0 0  1.832667154491969e-07  
0 3.404999999999999  0 0 0  4.076104533266634e-07  
0 3.417499999999999  0 0 0  1.832667154491968e-07  
0 3.429999999999999  0 0 0  9.163335772459789e-08  
0 3.442499999999999  0 0 0  9.163335772459797e-08  
0 3.455  0 0 0  9.163335772459792e-08  
0 3.4675  0 0 0  -2.053851121413536e-08  
0 3.48  0 0 0  9.163335772459776e-08  
0 3.4925  0 0 0  7.109484651046354e-08  
0 3.505  0 0 0  -1.060045211155254e-21  
0 3.517500000000001  0 0 0  9.163335772459802e-08  
0 3.530000000000001  0 0 0  -2.053851121413517e-08  
0 3.542500000000001  0 0 0  9.163335772459802e-08  
0 3.555000000000001  0 0 0  1.374500365868974e-07  
0 3.567500000000001  0 0 0  9.163335772459786e-08  
0 3.580000000000001  0 0 0  4.076104533266634e-07  
0 3.592500000000002  0 0 0  1.832667154491969e-07  
0 3.605000000000002  0 0 0  1.223932937222116e-07  
0 3.617500000000002  0 0 0  1.697250784360449e-07  
0 3.630000000000002  0 0 0  1.043850055282292e-06  
0 3.642500000000002  0 0 0  6.892862245422293e-06  
0 3.655000000000002  0 0 0  4.998886657858748e-05  
0 3.667500000000003  0 0 0  0.0003689325379809816  
0 3.680000000000003  0 0 0  0.002718716214076267  
0 3.692500000000003  0 0 0  0.01995369555788784  
0 3.705000000000003  0 0 0  0.1448294275778608  
0 3.717500000000003  0 0 0  1.020883375393169  
0 3.730000000000004  0 0 0  6.69790861220099  
0 3.742500000000004  0 0 0  3.987777745351195e-06  
0 3.755000000000004  0 0 0  0.0001175561337731779  
0 3.767500000000004  0 0 0  0.002297568134963512  
0 3.780000000000004  0 0 0  0.02568469289690256  
0 3.792500000000004  0 0 0  0.1484424055670388  
0 3.805000000000005  0 0 0  0.5701838320528623  
0 3.817500000000005  0 0 0  3.624791505018948  
0 3.830000000000005  0 0 0  0.01031001097726403  
0 3.842500000000005  0 0 0  0.1726976500513047  
0 3.855000000000005  0 0 0  0.04291967957124143  
0 3.867500000000005  0 0 0  2.46938748735738  
0 3.880000000000006  0 0 0  0.09979878818552379  
0 3.892500000000006  0 0 0  0.002550518446582828  
0 3.905000000000006  0 0 0  0.0003389136282842739  
0 3.917500000000006  0 0 0  -3.773227559408353e-28  
0 3.930000000000006  0 0 0  1.676272099321982e-28  
0 3.942500000000007  0 0 0  2.45978658646709e-28  
0 3.955000000000007  0 0 0  2.534880921462248e-28  
0 3.967500000000007  0 0 0  2.420151145406156e-28  
0 3.980000000000007  0 0 0  2.261261926090048e-28  
0 3.992500000000007  0 0 0  2.096366210285532e-28  
0 4.005000000000007  0 0 0  1.936466785537097e-28  


==> SE_NI_Displacement_x_dat.txt <==
0 0.005000000000000001  0 0 0  3.218771299805047e-07  
0 0.05500000000000001  0 0 0  3.575502776427524e-06  
0 0.105  0 0 0  6.8933903907642e-06  
0 0.155  0 0 0  1.027684313771768e-05  
0 0.205  0 0 0  1.372722960774007e-05  
0 0.255  0 0 0  1.724598498349273e-05  
0 0.305  0 0 0  2.08346154646922e-05  
0 0.355  0 0 0  2.449470308635694e-05  
0 0.405  0 0 0  2.822791097405579e-05  
0 0.455  0 0 0  3.203598908560968e-05  
0 0.505  0 0 0  3.592078049546892e-05  
0 0.555  0 0 0  3.988422828585267e-05  
0 0.6050000000000001  0 0 0  4.392838311789349e-05  
0 0.6550000000000001  0 0 0  4.805541156673891e-05  
0 0.7050000000000002  0 0 0  5.226760531712623e-05  
0 0.7550000000000002  0 0 0  5.656739133071009e-05  
0 0.8050000000000003  0 0 0  6.095734311388458e-05  
0 0.8550000000000003  0 0 0  6.544019323554296e-05  
0 0.9050000000000004  0 0 0  7.001884726883061e-05  
0 0.9550000000000004  0 0 0  7.469639936040979e-05  
0 1.005  0 0 0  7.899348031615377e-05  
0 1.0175  0 0 0  7.899348654088575e-05  
0 1.03  0 0 0  7.899348654088471e-05  
0 1.0425  0 0 0  7.899348654088495e-05  
0 1.055  0 0 0  7.899348654088419e-05  
0 1.0675  0 0 0  7.899348654088497e-05  
0 1.08  0 0 0  7.899348654088457e-05  
0 1.0925  0 0 0  7.89934865408855e-05  
0 1.105  0 0 0  7.899087130454475e-05  
0 1.1175  0 0 0  7.89850118222066e-05  
0 1.13  0 0 0  7.897051959116991e-05  
0 1.1425  0 0 0  7.893156082185146e-05  
0 1.155  0 0 0  7.882879909379562e-05  
0 1.1675  0 0 0  7.857139292603602e-05  
0 1.18  0 0 0  7.799968349642715e-05  
0 1.1925  0 0 0  7.70104416906791e-05  
0 1.205  0 0 0  7.595098847813249e-05  
0 1.2175  0 0 0  7.520677555093857e-05  
0 1.23  0 0 0  7.483231050171884e-05  
0 1.242499999999999  0 0 0  7.467521523863902e-05  
0 1.254999999999999  0 0 0  7.461439671217322e-05  
0 1.267499999999999  0 0 0  7.459158771848989e-05  
0 1.279999999999999  0 0 0  7.458313912859751e-05  
0 1.292499999999999  0 0 0  7.458002253274876e-05  
0 1.304999999999999  0 0 0  7.457887484214484e-05  
0 1.317499999999999  0 0 0  7.45784524732885e-05  
0 1.329999999999999  0 0 0  7.45782970712006e-05  
0 1.342499999999999  0 0 0  7.457823989908834e-05  
0 1.354999999999999  0 0 0  7.457821886625387e-05  
0 1.367499999999999  0 0 0  7.457821112865388e-05  
0 1.379999999999999  0 0 0  7.457820828214284e-05  
0 1.392499999999999  0 0 0  7.457820723496893e-05  
0 1.404999999999999  0 0 0  7.457820662553778e-05  
0 1.417499999999999  0 0 0  7.457820662553782e-05  
0 1.429999999999999  0 0 0  7.457820662553789e-05  
0 1.442499999999999  0 0 0  7.457820662553777e-05  
0 1.454999999999999  0 0 0  7.457820662553781e-05  
0 1.467499999999999  0 0 0  7.457820662553788e-05  
0 1.479999999999999  0 0 0  7.457820662553789e-05  
0 1.492499999999999  0 0 0  7.457820662553785e-05  
0 1.504999999999999  0 0 0  7.457820662553784e-05  
0 1.517499999999999  0 0 0  7.45782066255379e-05  
0 1.529999999999998  0 0 0  7.457820662553786e-05  
0 1.542499999999998  0 0 0  7.457820662553782e-05  
0 1.554999999999998  0 0 0  7.457820662553789e-05  
0 1.567499999999998  0 0 0  7.457820662553786e-05  
0 1.579999999999998  0 0 0  7.457820662553781e-05  
0 1.592499999999998  0 0 0  7.457820662553777e-05  
0 1.604999999999998  0 0 0  7.457820662553785e-05  
0 1.617499999999998  0 0 0  7.457820662553782e-05  
0 1.629999999999998  0 0 0  7.457820662553789e-05  
0 1.642499999999998  0 0 0  7.45782066255378e-05  
0 1.654999999999998  0 0 0  7.457820662553777e-05  
0 1.667499999999998  0 0 0  7.457820662553786e-05  
0 1.679999999999998  0 0 0  7.457820662553785e-05  
0 1.692499999999998  0 0 0  7.457820662553788e-05  
0 1.704999999999998  0 0 0  7.457820662553784e-05  
0 1.717499999999998  0 0 0  7.457820662553788e-05  
0 1.729999999999998  0 0 0  7.457820662553785e-05  
0 1.742499999999998  0 0 0  7.457820662553786e-05  
0 1.754999999999998  0 0 0  7.457820662553786e-05  
0 1.767499999999998  0 0 0  7.457820662553789e-05  
0 1.779999999999998  0 0 0  7.457820662553774e-05  
0 1.792499999999998  0 0 0  7.457820662553782e-05  
0 1.804999999999997  0 0 0  7.45782066255379e-05  
0 1.817499999999997  0 0 0  7.457820662553792e-05  
0 1.829999999999997  0 0 0  7.457820662553788e-05  
0 1.842499999999997  0 0 0  7.457820662553788e-05  
0 1.854999999999997  0 0 0  7.457820662553784e-05  
0 1.867499999999997  0 0 0  7.45782066255379e-05  
0 1.879999999999997  0 0 0  7.457820662553778e-05  
0 1.892499999999997  0 0 0  7.457820662553785e-05  
0 1.904999999999997  0 0 0  7.457820662553785e-05  
0 1.917499999999997  0 0 0  7.457820662553792e-05  
0 1.929999999999997  0 0 0  7.457820662553784e-05  
0 1.942499999999997  0 0 0  7.457820662553778e-05  
0 1.954999999999997  0 0 0  7.457820662553785e-05  
0 1.967499999999997  0 0 0  7.45782066255378e-05  
0 1.979999999999997  0 0 0  7.45782066255379e-05  
0 1.992499999999997  0 0 0  7.457820662553784e-05  
0 2.004999999999997  0 0 0  7.314521168956248e-05  
0 2.054999999999997  0 0 0  7.314521168956202e-05  
0 2.104999999999996  0 0 0  7.314521168956218e-05  
0 2.154999999999996  0 0 0  7.314521168956218e-05  
0 2.204999999999996  0 0 0  7.314521168956204e-05  
0 2.254999999999996  0 0 0  7.314521168956215e-05  
0 2.304999999999996  0 0 0  7.314521168956195e-05  
0 2.354999999999996  0 0 0  7.314521168956199e-05  
0 2.404999999999995  0 0 0  7.3145211689562e-05  
0 2.454999999999995  0 0 0  7.314521168956195e-05  
0 2.504999999999995  0 0 0  7.314521168956198e-05  
0 2.554999999999995  0 0 0  7.31452116895621e-05  
0 2.604999999999995  0 0 0  7.31452116895621e-05  
0 2.654999999999994  0 0 0  7.314521168956188e-05  
0 2.704999999999994  0 0 0  7.314521168956225e-05  
0 2.754999999999994  0 0 0  7.314521168956184e-05  
0 2.804999999999994  0 0 0  7.314521168956204e-05  
0 2.854999999999994  0 0 0  7.314521168956191e-05  
0 2.904999999999994  0 0 0  7.314521168956196e-05  
0 2.954999999999993  0 0 0  7.314521168956196e-05  
0 3.004999999999993  0 0 0  7.314521168956195e-05  
0 3.017499999999993  0 0 0  7.314521168956207e-05  
0 3.029999999999994  0 0 0  7.314521168956185e-05  
0 3.042499999999994  0 0 0  7.314521168956199e-05  
0 3.054999999999994  0 0 0  7.314521168956188e-05  
0 3.067499999999994  0 0 0  7.314521168956208e-05  
0 3.079999999999994  0 0 0  7.314521168956199e-05  
0 3.092499999999994  0 0 0  7.314521168956214e-05  
0 3.104999999999995  0 0 0  7.314521168956217e-05  
0 3.117499999999995  0 0 0  7.314521168956188e-05  
0 3.129999999999995  0 0 0  7.314521168956202e-05  
0 3.142499999999995  0 0 0  7.314521168956204e-05  
0 3.154999999999995  0 0 0  7.314521168956179e-05  
0 3.167499999999996  0 0 0  7.314521168956199e-05  
0 3.179999999999996  0 0 0  7.314521168956202e-05  
0 3.192499999999996  0 0 0  7.314521168956192e-05  
0 3.204999999999996  0 0 0  7.314521168956189e-05  
0 3.217499999999996  0 0 0  7.3145211689562e-05  
0 3.229999999999996  0 0 0  7.314521168956206e-05  
0 3.242499999999997  0 0 0  7.314521168956187e-05  
0 3.254999999999997  0 0 0  7.314521168956213e-05  
0 3.267499999999997  0 0 0  7.314521168956198e-05  
0 3.279999999999997  0 0 0  7.314521168956187e-05  
0 3.292499999999997  0 0 0  7.314521168956189e-05  
0 3.304999999999997  0 0 0  7.314521168956199e-05  
0 3.317499999999998  0 0 0  7.314521168956192e-05  
0 3.329999999999998  0 0 0  7.314521168956213e-05  
0 3.342499999999998  0 0 0  7.314521168956213e-05  
0 3.354999999999998  0 0 0  7.314521168956199e-05  
0 3.367499999999998  0 0 0  7.314521168956222e-05  
0 3.379999999999999  0 0 0  7.31452116895617e-05  
0 3.392499999999999  0 0 0  7.314521168956199e-05  
0 3.404999999999999  0 0 0  7.314521168956185e-05  
0 3.417499999999999  0 0 0  7.314521168956181e-05  
0 3.429999999999999  0 0 0  7.314521168956202e-05  
0 3.442499999999999  0 0 0  7.314521168956222e-05  
0 3.455  0 0 0  7.314521168956203e-05  
0 3.4675  0 0 0  7.314521168956204e-05  
0 3.48  0 0 0  7.3145211689562e-05  
0 3.4925  0 0 0  7.314521168956196e-05  
0 3.505  0 0 0  7.314521168956202e-05  
0 3.517500000000001  0 0 0  7.314521168956213e-05  
0 3.530000000000001  0 0 0  7.314521168956192e-05  
0 3.542500000000001  0 0 0  7.314521168956189e-05  
0 3.555000000000001  0 0 0  7.314521168956191e-05  
0 3.567500000000001  0 0 0  7.314521168956179e-05  
0 3.580000000000001  0 0 0  7.314521168956208e-05  
0 3.592500000000002  0 0 0  7.314521168956187e-05  
0 3.605000000000002  0 0 0  7.314521098649289e-05  
0 3.617500000000002  0 0 0  7.314520977842265e-05  
0 3.630000000000002  0 0 0  7.314520649454728e-05  
0 3.642500000000002  0 0 0  7.314519756805879e-05  
0 3.655000000000002  0 0 0  7.314517330341539e-05  
0 3.667500000000003  0 0 0  7.314510734578017e-05  
0 3.680000000000003  0 0 0  7.314492805806028e-05  
0 3.692500000000003  0 0 0  7.314444073100095e-05  
0 3.705000000000003  0 0 0  7.314311624169158e-05  
0 3.717500000000003  0 0 0  7.313951740313312e-05  
0 3.730000000000004  0 0 0  7.312974574137348e-05  
0 3.742500000000004  0 0 0  7.310326361139659e-05  
0 3.755000000000004  0 0 0  7.303186648994212e-05  
0 3.767500000000004  0 0 0  7.284163622065055e-05  
0 3.780000000000004  0 0 0  7.234678760703351e-05  
0 3.792500000000004  0 0 0  7.110242726406619e-05  
0 3.805000000000005  0 0 0  6.809534460407504e-05  
0 3.817500000000005  0 0 0  6.144809617392085e-05  
0 3.830000000000005  0 0 0  4.968016145138394e-05  
0 3.842500000000005  0 0 0  3.548423434734942e-05  
0 3.855000000000005  0 0 0  2.458505919944333e-05  
0 3.867500000000005  0 0 0  1.877436494626582e-05  
0 3.880000000000006  0 0 0  1.62669861238671e-05  
0 3.892500000000006  0 0 0  1.52846675403794e-05  
0 3.905000000000006  0 0 0  1.469703826868071e-05  
0 3.917500000000006  0 0 0  1.469703829078564e-05  
0 3.930000000000006  0 0 0  1.469703829078559e-05  
0 3.942500000000007  0 0 0  1.469703829078569e-05  
0 3.955000000000007  0 0 0  1.469703829078567e-05  
0 3.967500000000007  0 0 0  1.469703829078566e-05  
0 3.980000000000007  0 0 0  1.469703829078561e-05  
0 3.992500000000007  0 0 0  1.469703829078562e-05  
0 4.005000000000007  0 0 0  1.469703829078558e-05  


==> SE_NI_Displacement_y_dat.txt <==
0 0.005000000000000001  0 0 0  6.562500000000021e-07  
0 0.05500000000000001  0 0 0  7.218749999999993e-06  
0 0.105  0 0 0  1.378124999999999e-05  
0 0.155  0 0 0  2.034375e-05  
0 0.205  0 0 0  2.690625e-05  
0 0.255  0 0 0  3.346875000000004e-05  
0 0.305  0 0 0  4.003124999999987e-05  
0 0.355  0 0 0  4.659374999999996e-05  
0 0.405  0 0 0  5.315625000000005e-05  
0 0.455  0 0 0  5.971874999999993e-05  
0 0.505  0 0 0  6.628125e-05  
0 0.555  0 0 0  7.284374999999988e-05  
0 0.6050000000000001  0 0 0  7.940625000000008e-05  
0 0.6550000000000001  0 0 0  8.596874999999981e-05  
0 0.7050000000000002  0 0 0  9.253124999999985e-05  
0 0.7550000000000002  0 0 0  9.909374999999998e-05  
0 0.8050000000000003  0 0 0  0.0001056562499999999  
0 0.8550000000000003  0 0 0  0.00011221875  
0 0.9050000000000004  0 0 0  0.00011878125  
0 0.9550000000000004  0 0 0  0.0001253437499999994  
0 1.005  0 0 0  0.0001312500000000003  
0 1.0175  0 0 0  0.0001312499999999996  
0 1.03  0 0 0  0.0001312500000000002  
0 1.0425  0 0 0  0.0001312500000000003  
0 1.055  0 0 0  0.0001312500000000001  
0 1.0675  0 0 0  0.0001312500000000004  
0 1.08  0 0 0  0.0001312500000000002  
0 1.0925  0 0 0  0.0001312499999999993  
0 1.105  0 0 0  0.0001312499999999999  
0 1.1175  0 0 0  0.00013125  
0 1.13  0 0 0  0.00013125  
0 1.1425  0 0 0  0.00013125  
0 1.155  0 0 0  0.00013125  
0 1.1675  0 0 0  0.0001312499999999999  
0 1.18  0 0 0  0.00013125  
0 1.1925  0 0 0  0.0001312500000000001  
0 1.205  0 0 0  0.0001312499999999999  
0 1.2175  0 0 0  0.0001312499999999993  
0 1.23  0 0 0  0.0001312499999999994  
0 1.242499999999999  0 0 0  0.0001312499999999991  
0 1.254999999999999  0 0 0  0.0001312499999999999  
0 1.267499999999999  0 0 0  0.0001312499999999999  
0 1.279999999999999  0 0 0  0.0001312499999999998  
0 1.292499999999999  0 0 0  0.0001312500000000001  
0 1.304999999999999  0 0 0  0.00013125  
0 1.317499999999999  0 0 0  0.0001312500000000001  
0 1.329999999999999  0 0 0  0.0001312499999999999  
0 1.342499999999999  0 0 0  0.00013125  
0 1.354999999999999  0 0 0  0.0001312499999999999  
0 1.367499999999999  0 0 0  0.00013125  
0 1.379999999999999  0 0 0  0.0001312499999999999  
0 1.392499999999999  0 0 0  0.00013125  
0 1.404999999999999  0 0 0  0.00013125  
0 1.417499999999999  0 0 0  0.0001312499999999999  
0 1.429999999999999  0 0 0  0.0001312499999999999  
0 1.442499999999999  0 0 0  0.0001312499999999999  
0 1.454999999999999  0 0 0  0.0001312499999999999  
0 1.467499999999999  0 0 0  0.0001312500000000001  
0 1.479999999999999  0 0 0  0.00013125  
0 1.492499999999999  0 0 0  0.00013125  
0 1.504999999999999  0 0 0  0.0001312499999999999  
0 1.517499999999999  0 0 0  0.00013125  
0 1.529999999999998  0 0 0  0.0001312499999999999  
0 1.542499999999998  0 0 0  0.00013125  
0 1.554999999999998  0 0 0  0.00013125  
0 1.567499999999998  0 0 0  0.00013125  
0 1.579999999999998  0 0 0  0.0001312499999999999  
0 1.592499999999998  0 0 0  0.00013125  
0 1.604999999999998  0 0 0  0.00013125  
0 1.617499999999998  0 0 0  0.0001312499999999999  
0 1.629999999999998  0 0 0  0.00013125  
0 1.642499999999998  0 0 0  0.00013125  
0 1.654999999999998  0 0 0  0.00013125  
0 1.667499999999998  0 0 0  0.0001312499999999999  
0 1.679999999999998  0 0 0  0.0001312499999999999  
0 1.692499999999998  0 0 0  0.0001312500000000001  
0 1.704999999999998  0 0 0  0.00013125  
0 1.717499999999998  0 0 0  0.0001312499999999999  
0 1.729999999999998  0 0 0  0.00013125  
0 1.742499999999998  0 0 0  0.0001312499999999999  
0 1.754999999999998  0 0 0  0.0001312499999999999  
0 1.767499999999998  0 0 0  0.0001312499999999999  
0 1.779999999999998  0 0 0  0.0001312499999999999  
0 1.792499999999998  0 0 0  0.00013125  
0 1.804999999999997  0 0 0  0.00013125  
0 1.817499999999997  0 0 0  0.00013125  
0 1.829999999999997  0 0 0  0.0001312499999999999  
0 1.842499999999997  0 0 0  0.0001312500000000001  
0 1.854999999999997  0 0 0  0.0001312499999999999  
0 1.867499999999997  0 0 0  0.0001312500000000001  
0 1.879999999999997  0 0 0  0.0001312499999999999  
0 1.892499999999997  0 0 0  0.00013125  
0 1.904999999999997  0 0 0  0.00013125  
0 1.917499999999997  0 0 0  0.0001312500000000001  
0 1.929999999999997  0 0 0  0.00013125  
0 1.942499999999997  0 0 0  0.00013125  
0 1.954999999999997  0 0 0  0.0001312499999999999  
0 1.967499999999997  0 0 0  0.0001312499999999999  
0 1.979999999999997  0 0 0  0.00013125  
0 1.992499999999997  0 0 0  0.00013125  
0 2.004999999999997  0 0 0  0.0001240788579452572  
0 2.054999999999997  0 0 0  0.000124078857945253  
0 2.104999999999996  0 0 0  0.0001240788579452528  
0 2.154999999999996  0 0 0  0.0001240788579452529  
0 2.204999999999996  0 0 0  0.0001240788579452532  
0 2.254999999999996  0 0 0  0.0001240788579452529  
0 2.304999999999996  0 0 0  0.0001240788579452533  
0 2.354999999999996  0 0 0  0.0001240788579452534  
0 2.404999999999995  0 0 0  0.0001240788579452533  
0 2.454999999999995  0 0 0  0.0001240788579452534  
0 2.504999999999995  0 0 0  0.0001240788579452533  
0 2.554999999999995  0 0 0  0.000124078857945253  
0 2.604999999999995  0 0 0  0.000124078857945253  
0 2.654999999999994  0 0 0  0.0001240788579452534  
0 2.704999999999994  0 0 0  0.0001240788579452529  
0 2.754999999999994  0 0 0  0.0001240788579452536  
0 2.804999999999994  0 0 0  0.0001240788579452533  
0 2.854999999999994  0 0 0  0.0001240788579452532  
0 2.904999999999994  0 0 0  0.0001240788579452535  
0 2.954999999999993  0 0 0  0.0001240788579452533  
0 3.004999999999993  0 0 0  0.0001240788579452535  
0 3.017499999999993  0 0 0  0.0001240788579452531  
0 3.029999999999994  0 0 0  0.0001240788579452535  
0 3.042499999999994  0 0 0  0.0001240788579452533  
0 3.054999999999994  0 0 0  0.0001240788579452535  
0 3.067499999999994  0 0 0  0.000124078857945253  
0 3.079999999999994  0 0 0  0.0001240788579452532  
0 3.092499999999994  0 0 0  0.0001240788579452532  
0 3.104999999999995  0 0 0  0.0001240788579452532  
0 3.117499999999995  0 0 0  0.0001240788579452534  
0 3.129999999999995  0 0 0  0.0001240788579452532  
0 3.142499999999995  0 0 0  0.0001240788579452529  
0 3.154999999999995  0 0 0  0.0001240788579452535  
0 3.167499999999996  0 0 0  0.0001240788579452532  
0 3.179999999999996  0 0 0  0.0001240788579452529  
0 3.192499999999996  0 0 0  0.0001240788579452535  
0 3.204999999999996  0 0 0  0.0001240788579452533  
0 3.217499999999996  0 0 0  0.0001240788579452535  
0 3.229999999999996  0 0 0  0.0001240788579452531  
0 3.242499999999997  0 0 0  0.0001240788579452534  
0 3.254999999999997  0 0 0  0.0001240788579452531  
0 3.267499999999997  0 0 0  0.0001240788579452535  
0 3.279999999999997  0 0 0  0.0001240788579452537  
0 3.292499999999997  0 0 0  0.0001240788579452533  
0 3.304999999999997  0 0 0  0.0001240788579452534  
0 3.317499999999998  0 0 0  0.0001240788579452534  
0 3.329999999999998  0 0 0  0.0001240788579452531  
0 3.342499999999998  0 0 0  0.0001240788579452529  
0 3.354999999999998  0 0 0  0.0001240788579452533  
0 3.367499999999998  0 0 0  0.0001240788579452528  
0 3.379999999999999  0 0 0  0.0001240788579452537  
0 3.392499999999999  0 0 0  0.0001240788579452532  
0 3.404999999999999  0 0 0  0.0001240788579452537  
0 3.417499999999999  0 0 0  0.0001240788579452534  
0 3.429999999999999  0 0 0  0.000124078857945253  
0 3.442499999999999  0 0 0  0.000124078857945253  
0 3.455  0 0 0  0.0001240788579452531  
0 3.4675  0 0 0  0.000124078857945253  
0 3.48  0 0 0  0.0001240788579452533  
0 3.4925  0 0 0  0.0001240788579452532  
0 3.505  0 0 0  0.0001240788579452534  
0 3.517500000000001  0 0 0  0.0001240788579452533  
0 3.530000000000001  0 0 0  0.0001240788579452535  
0 3.542500000000001  0 0 0  0.0001240788579452535  
0 3.555000000000001  0 0 0  0.0001240788579452534  
0 3.567500000000001  0 0 0  0.0001240788579452535  
0 3.580000000000001  0 0 0  0.0001240788579452531  
0 3.592500000000002  0 0 0  0.0001240788579452534  
0 3.605000000000002  0 0 0  0.0001240788584265684  
0 3.617500000000002  0 0 0  0.0001240788592536012  
0 3.630000000000002  0 0 0  0.0001240788615016981  
0 3.642500000000002  0 0 0  0.0001240788676125639  
0 3.655000000000002  0 0 0  0.0001240788842229267  
0 3.667500000000003  0 0 0  0.000124078929369461  
0 3.680000000000003  0 0 0  0.0001240790520526755  
0 3.692500000000003  0 0 0  0.0001240793852611019  
0 3.705000000000003  0 0 0  0.0001240802889548782  
0 3.717500000000003  0 0 0  0.0001240827302601169  
0 3.730000000000004  0 0 0  0.0001240892549207338  
0 3.742500000000004  0 0 0  0.0001241061815074056  
0 3.755000000000004  0 0 0  0.0001241465009379424  
0 3.767500000000004  0 0 0  0.0001242189764840916  
0 3.780000000000004  0 0 0  0.0001242145421185147  
0 3.792500000000004  0 0 0  0.0001234499986621208  
0 3.805000000000005  0 0 0  0.0001199028574368429  
0 3.817500000000005  0 0 0  0.0001100194514309387  
0 3.830000000000005  0 0 0  9.068899661801501e-05  
0 3.842500000000005  0 0 0  6.544508619813074e-05  
0 3.855000000000005  0 0 0  4.46397331327363e-05  
0 3.867500000000005  0 0 0  3.299981009496007e-05  
0 3.880000000000006  0 0 0  2.785157288016052e-05  
0 3.892500000000006  0 0 0  2.581332913736971e-05  
0 3.905000000000006  0 0 0  2.45882125722316e-05  
0 3.917500000000006  0 0 0  2.458821261489654e-05  
0 3.930000000000006  0 0 0  2.458821261489649e-05  
0 3.942500000000007  0 0 0  2.458821261489661e-05  
0 3.955000000000007  0 0 0  2.458821261489657e-05  
0 3.967500000000007  0 0 0  2.45882126148965e-05  
0 3.980000000000007  0 0 0  2.458821261489651e-05  
0 3.992500000000007  0 0 0  2.458821261489652e-05  
0 4.005000000000007  0 0 0  2.458821261489652e-05  


==> SE_NI_Displacement_z_dat.txt <==
0 0.005000000000000001  0 0 0  3.218771299805041e-07  
0 0.05500000000000001  0 0 0  3.575502776427511e-06  
0 0.105  0 0 0  6.893390390764203e-06  
0 0.155  0 0 0  1.027684313771781e-05  
0 0.205  0 0 0  1.372722960773996e-05  
0 0.255  0 0 0  1.724598498349255e-05  
0 0.305  0 0 0  2.083461546469227e-05  
0 0.355  0 0 0  2.449470308635711e-05  
0 0.405  0 0 0  2.822791097405594e-05  
0 0.455  0 0 0  3.203598908560953e-05  
0 0.505  0 0 0  3.592078049546871e-05  
0 0.555  0 0 0  3.988422828585282e-05  
0 0.6050000000000001  0 0 0  4.392838311789265e-05  
0 0.6550000000000001  0 0 0  4.805541156673895e-05  
0 0.7050000000000002  0 0 0  5.226760531712626e-05  
0 0.7550000000000002  0 0 0  5.656739133070927e-05  
0 0.8050000000000003  0 0 0  6.09573431138844e-05  
0 0.8550000000000003  0 0 0  6.54401932355428e-05  
0 0.9050000000000004  0 0 0  7.001884726882994e-05  
0 0.9550000000000004  0 0 0  7.469639936040921e-05  
0 1.005  0 0 0  7.899348031615402e-05  
0 1.0175  0 0 0  7.899348654088437e-05  
0 1.03  0 0 0  7.899348654088502e-05  
0 1.0425  0 0 0  7.899348654088463e-05  
0 1.055  0 0 0  7.899348654088563e-05  
0 1.0675  0 0 0  7.899348654088421e-05  
0 1.08  0 0 0  7.899348654088514e-05  
0 1.0925  0 0 0  7.89934865408857e-05  
0 1.105  0 0 0  7.898983693730337e-05  
0 1.1175  0 0 0  7.898499446980899e-05  
0 1.13  0 0 0  7.897047370062111e-05  
0 1.1425  0 0 0  7.893145440156392e-05  
0 1.155  0 0 0  7.882859200917166e-05  
0 1.1675  0 0 0  7.857115001107121e-05  
0 1.18  0 0 0  7.799895043102538e-05  
0 1.1925  0 0 0  7.701010701094042e-05  
0 1.205  0 0 0  7.59505294495428e-05  
0 1.2175  0 0 0  7.520630553941678e-05  
0 1.23  0 0 0  7.483183571811865e-05  
0 1.242499999999999  0 0 0  7.467473856285148e-05  
0 1.254999999999999  0 0 0  7.461391931902736e-05  
0 1.267499999999999  0 0 0  7.459111005834714e-05  
0 1.279999999999999  0 0 0  7.458266136988527e-05  
0 1.292499999999999  0 0 0  7.457954473770548e-05  
0 1.304999999999999  0 0 0  7.45783970337269e-05  
0 1.317499999999999  0 0 0  7.457797465994904e-05  
0 1.329999999999999  0 0 0  7.457781925605079e-05  
0 1.342499999999999  0 0 0  7.457776208327198e-05  
0 1.354999999999999  0 0 0  7.457774105019282e-05  
0 1.367499999999999  0 0 0  7.457773331250248e-05  
0 1.379999999999999  0 0 0  7.457773046595822e-05  
0 1.392499999999999  0 0 0  7.457772941877213e-05  
0 1.404999999999999  0 0 0  7.457772880933425e-05  
0 1.417499999999999  0 0 0  7.457772880933392e-05  
0 1.429999999999999  0 0 0  7.457772880933421e-05  
0 1.442499999999999  0 0 0  7.457772880933408e-05  
0 1.454999999999999  0 0 0  7.457772880933406e-05  
0 1.467499999999999  0 0 0  7.457772880933373e-05  
0 1.479999999999999  0 0 0  7.457772880933394e-05  
0 1.492499999999999  0 0 0  7.457772880933394e-05  
0 1.504999999999999  0 0 0  7.457772880933412e-05  
0 1.517499999999999  0 0 0  7.457772880933423e-05  
0 1.529999999999998  0 0 0  7.457772880933412e-05  
0 1.542499999999998  0 0 0  7.45777288093339e-05  
0 1.554999999999998  0 0 0  7.457772880933412e-05  
0 1.567499999999998  0 0 0  7.457772880933394e-05  
0 1.579999999999998  0 0 0  7.457772880933427e-05  
0 1.592499999999998  0 0 0  7.457772880933421e-05  
0 1.604999999999998  0 0 0  7.45777288093339e-05  
0 1.617499999999998  0 0 0  7.457772880933413e-05  
0 1.629999999999998  0 0 0  7.4577728809334e-05  
0 1.642499999999998  0 0 0  7.457772880933416e-05  
0 1.654999999999998  0 0 0  7.457772880933405e-05  
0 1.667499999999998  0 0 0  7.457772880933408e-05  
0 1.679999999999998  0 0 0  7.457772880933398e-05  
0 1.692499999999998  0 0 0  7.457772880933389e-05  
0 1.704999999999998  0 0 0  7.457772880933409e-05  
0 1.717499999999998  0 0 0  7.457772880933417e-05  
0 1.729999999999998  0 0 0  7.457772880933405e-05  
0 1.742499999999998  0 0 0  7.457772880933423e-05  
0 1.754999999999998  0 0 0  7.45777288093342e-05  
0 1.767499999999998  0 0 0  7.457772880933411e-05  
0 1.779999999999998  0 0 0  7.457772880933427e-05  
0 1.792499999999998  0 0 0  7.457772880933415e-05  
0 1.804999999999997  0 0 0  7.457772880933402e-05  
0 1.817499999999997  0 0 0  7.457772880933401e-05  
0 1.829999999999997  0 0 0  7.457772880933413e-05  
0 1.842499999999997  0 0 0  7.457772880933409e-05  
0 1.854999999999997  0 0 0  7.457772880933417e-05  
0 1.867499999999997  0 0 0  7.457772880933392e-05  
0 1.879999999999997  0 0 0  7.457772880933379e-05  
0 1.892499999999997  0 0 0  7.457772880933387e-05  
0 1.904999999999997  0 0 0  7.457772880933385e-05  
0 1.917499999999997  0 0 0  7.457772880933369e-05  
0 1.929999999999997  0 0 0  7.457772880933411e-05  
0 1.942499999999997  0 0 0  7.457772880933402e-05  
0 1.954999999999997  0 0 0  7.457772880933408e-05  
0 1.967499999999997  0 0 0  7.457772880933424e-05  
0 1.979999999999997  0 0 0  7.4577728809334e-05  
0 1.992499999999997  0 0 0  7.457772880933402e-05  
0 2.004999999999997  0 0 0  7.314473226387804e-05  
0 2.054999999999997  0 0 0  7.314473226387726e-05  
0 2.104999999999996  0 0 0  7.314473226387698e-05  
0 2.154999999999996  0 0 0  7.314473226387717e-05  
0 2.204999999999996  0 0 0  7.314473226387729e-05  
0 2.254999999999996  0 0 0  7.314473226387745e-05  
0 2.304999999999996  0 0 0  7.314473226387764e-05  
0 2.354999999999996  0 0 0  7.31447322638777e-05  
0 2.404999999999995  0 0 0  7.314473226387739e-05  
0 2.454999999999995  0 0 0  7.314473226387736e-05  
0 2.504999999999995  0 0 0  7.314473226387741e-05  
0 2.554999999999995  0 0 0  7.314473226387716e-05  
0 2.604999999999995  0 0 0  7.314473226387711e-05  
0 2.654999999999994  0 0 0  7.314473226387753e-05  
0 2.704999999999994  0 0 0  7.314473226387714e-05  
0 2.754999999999994  0 0 0  7.314473226387751e-05  
0 2.804999999999994  0 0 0  7.314473226387745e-05  
0 2.854999999999994  0 0 0  7.314473226387756e-05  
0 2.904999999999994  0 0 0  7.314473226387752e-05  
0 2.954999999999993  0 0 0  7.314473226387744e-05  
0 3.004999999999993  0 0 0  7.31447322638776e-05  
0 3.017499999999993  0 0 0  7.314473226387736e-05  
0 3.029999999999994  0 0 0  7.314473226387763e-05  
0 3.042499999999994  0 0 0  7.314473226387762e-05  
0 3.054999999999994  0 0 0  7.314473226387752e-05  
0 3.067499999999994  0 0 0  7.314473226387707e-05  
0 3.079999999999994  0 0 0  7.314473226387745e-05  
0 3.092499999999994  0 0 0  7.31447322638772e-05  
0 3.104999999999995  0 0 0  7.31447322638773e-05  
0 3.117499999999995  0 0 0  7.314473226387749e-05  
0 3.129999999999995  0 0 0  7.314473226387729e-05  
0 3.142499999999995  0 0 0  7.314473226387728e-05  
0 3.154999999999995  0 0 0  7.314473226387753e-05  
0 3.167499999999996  0 0 0  7.314473226387706e-05  
0 3.179999999999996  0 0 0  7.314473226387722e-05  
0 3.192499999999996  0 0 0  7.314473226387747e-05  
0 3.204999999999996  0 0 0  7.314473226387729e-05  
0 3.217499999999996  0 0 0  7.314473226387737e-05  
0 3.229999999999996  0 0 0  7.314473226387724e-05  
0 3.242499999999997  0 0 0  7.314473226387753e-05  
0 3.254999999999997  0 0 0  7.314473226387739e-05  
0 3.267499999999997  0 0 0  7.314473226387758e-05  
0 3.279999999999997  0 0 0  7.314473226387774e-05  
0 3.292499999999997  0 0 0  7.314473226387741e-05  
0 3.304999999999997  0 0 0  7.314473226387741e-05  
0 3.317499999999998  0 0 0  7.314473226387737e-05  
0 3.329999999999998  0 0 0  7.314473226387714e-05  
0 3.342499999999998  0 0 0  7.314473226387739e-05  
0 3.354999999999998  0 0 0  7.31447322638773e-05  
0 3.367499999999998  0 0 0  7.31447322638771e-05  
0 3.379999999999999  0 0 0  7.314473226387764e-05  
0 3.392499999999999  0 0 0  7.314473226387744e-05  
0 3.404999999999999  0 0 0  7.314473226387768e-05  
0 3.417499999999999  0 0 0  7.314473226387749e-05  
0 3.429999999999999  0 0 0  7.314473226387732e-05  
0 3.442499999999999  0 0 0  7.314473226387692e-05  
0 3.455  0 0 0  7.314473226387732e-05  
0 3.4675  0 0 0  7.314473226387709e-05  
0 3.48  0 0 0  7.31447322638773e-05  
0 3.4925  0 0 0  7.314473226387737e-05  
0 3.505  0 0 0  7.314473226387758e-05  
0 3.517500000000001  0 0 0  7.314473226387728e-05  
0 3.530000000000001  0 0 0  7.314473226387766e-05  
0 3.542500000000001  0 0 0  7.314473226387753e-05  
0 3.555000000000001  0 0 0  7.314473226387766e-05  
0 3.567500000000001  0 0 0  7.31447322638776e-05  
0 3.580000000000001  0 0 0  7.314473226387684e-05  
0 3.592500000000002  0 0 0  7.314473226387758e-05  
0 3.605000000000002  0 0 0  7.314473156080648e-05  
0 3.617500000000002  0 0 0  7.314473035273214e-05  
0 3.630000000000002  0 0 0  7.314472706884914e-05  
0 3.642500000000002  0 0 0  7.314471814233664e-05  
0 3.655000000000002  0 0 0  7.314469387762788e-05  
0 3.667500000000003  0 0 0  7.314462791981534e-05  
0 3.680000000000003  0 0 0  7.314444863161393e-05  
0 3.692500000000003  0 0 0  7.31439613032463e-05  
0 3.705000000000003  0 0 0  7.314263681038307e-05  
0 3.717500000000003  0 0 0  7.313903796218573e-05  
0 3.730000000000004  0 0 0  7.312926627438007e-05  
0 3.742500000000004  0 0 0  7.310278407474252e-05  
0 3.755000000000004  0 0 0  7.303138677207402e-05  
0 3.767500000000004  0 0 0  7.284115606334435e-05  
0 3.780000000000004  0 0 0  7.234630655092049e-05  
0 3.792500000000004  0 0 0  7.110194496098966e-05  
0 3.805000000000005  0 0 0  6.809486213613542e-05  
0 3.817500000000005  0 0 0  6.144762048485457e-05  
0 3.830000000000005  0 0 0  4.967971862978512e-05  
0 3.842500000000005  0 0 0  3.548387435685615e-05  
0 3.855000000000005  0 0 0  2.458480592131885e-05  
0 3.867500000000005  0 0 0  1.877418880919158e-05  
0 3.880000000000006  0 0 0  1.626684846130355e-05  
0 3.892500000000006  0 0 0  1.528454591425648e-05  
0 3.905000000000006  0 0 0  1.469692650383441e-05  
0 3.917500000000006  0 0 0  1.469692652593312e-05  
0 3.930000000000006  0 0 0  1.469692652593304e-05  
0 3.942500000000007  0 0 0  1.469692652593308e-05  
0 3.955000000000007  0 0 0  1.469692652593308e-05  
0 3.967500000000007  0 0 0  1.469692652593302e-05  
0 3.980000000000007  0 0 0  1.46969265259331e-05  
0 3.992500000000007  0 0 0  1.469692652593305e-05  
0 4.005000000000007  0 0 0  1.469692652593311e-05  


==> SE_NI_PK1_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1183.576620982956  
0 0.05500000000000001  0 0 0  13276.68122128585  
0 0.105  0 0 0  25841.44679297951  
0 0.155  0 0 0  38884.15004686264  
0 0.205  0 0 0  52410.89571247667  
0 0.255  0 0 0  66427.7885265447  
0 0.305  0 0 0  80940.93323448236  
0 0.355  0 0 0  95956.43459157812  
0 0.405  0 0 0  111480.3973644454  
0 0.455  0 0 0  127518.9263326631  
0 0.505  0 0 0  144078.1262907448  
0 0.555  0 0 0  161164.1020503881  
0 0.6050000000000001  0 0 0  178782.9584432114  
0 0.6550000000000001  0 0 0  196940.8003239143  
0 0.7050000000000002  0 0 0  215643.7325740934  
0 0.7550000000000002  0 0 0  234897.8601067553  
0 0.8050000000000003  0 0 0  254709.2878717334  
0 0.8550000000000003  0 0 0  275084.1208621794  
0 0.9050000000000004  0 0 0  296028.4641224768  
0 0.9550000000000004  0 0 0  317548.4227577322  
0 1.005  0 0 0  337413.3799808123  
0 1.0175  0 0 0  337412.9882812544  
0 1.03  0 0 0  337412.9882812529  
0 1.0425  0 0 0  337412.9882812471  
0 1.055  0 0 0  337412.9882812492  
0 1.0675  0 0 0  337412.9882812534  
0 1.08  0 0 0  337412.9882812463  
0 1.0925  0 0 0  337412.9882812484  
0 1.105  0 0 0  337598.6574940046  
0 1.1175  0 0 0  337915.9783310829  
0 1.13  0 0 0  338777.7832115332  
0 1.1425  0 0 0  341104.8099914892  
0 1.155  0 0 0  347318.7944249758  
0 1.1675  0 0 0  363416.1753662991  
0 1.18  0 0 0  402628.4855477599  
0 1.1925  0 0 0  488980.5541383878  
0 1.205  0 0 0  638406.1823487767  
0 1.2175  0 0 0  929356.293964742  
0 1.23  0 0 0  1542470.94526512  
0 1.242499999999999  0 0 0  2672930.455786932  
0 1.254999999999999  0 0 0  4148349.559920612  
0 1.267499999999999  0 0 0  5375824.331406076  
0 1.279999999999999  0 0 0  6067137.511357881  
0 1.292499999999999  0 0 0  6373904.189465649  
0 1.304999999999999  0 0 0  6495498.236389318  
0 1.317499999999999  0 0 0  6541514.650596932  
0 1.329999999999999  0 0 0  6558622.480043601  
0 1.342499999999999  0 0 0  6564940.652332196  
0 1.354999999999999  0 0 0  6567268.315242806  
0 1.367499999999999  0 0 0  6568125.066930057  
0 1.379999999999999  0 0 0  6568440.309517438  
0 1.392499999999999  0 0 0  6568556.289076244  
0 1.404999999999999  0 0 0  6568623.788531129  
0 1.417499999999999  0 0 0  6568623.788530996  
0 1.429999999999999  0 0 0  6568623.788530963  
0 1.442499999999999  0 0 0  6568623.788530996  
0 1.454999999999999  0 0 0  6568623.788530963  
0 1.467499999999999  0 0 0  6568623.788531229  
0 1.479999999999999  0 0 0  6568623.788531129  
0 1.492499999999999  0 0 0  6568623.788531097  
0 1.504999999999999  0 0 0  6568623.788530963  
0 1.517499999999999  0 0 0  6568623.788531097  
0 1.529999999999998  0 0 0  6568623.788530996  
0 1.542499999999998  0 0 0  6568623.788531097  
0 1.554999999999998  0 0 0  6568623.788531129  
0 1.567499999999998  0 0 0  6568623.788531129  
0 1.579999999999998  0 0 0  6568623.788530963  
0 1.592499999999998  0 0 0  6568623.788531129  
0 1.604999999999998  0 0 0  6568623.788531129  
0 1.617499999999998  0 0 0  6568623.788530929  
0 1.629999999999998  0 0 0  6568623.788531229  
0 1.642499999999998  0 0 0  6568623.788530996  
0 1.654999999999998  0 0 0  6568623.788530963  
0 1.667499999999998  0 0 0  6568623.788530996  
0 1.679999999999998  0 0 0  6568623.788530963  
0 1.692499999999998  0 0 0  6568623.788531097  
0 1.704999999999998  0 0 0  6568623.788531097  
0 1.717499999999998  0 0 0  6568623.788530963  
0 1.729999999999998  0 0 0  6568623.788531129  
0 1.742499999999998  0 0 0  6568623.788530963  
0 1.754999999999998  0 0 0  6568623.788530963  
0 1.767499999999998  0 0 0  6568623.788531097  
0 1.779999999999998  0 0 0  6568623.788530963  
0 1.792499999999998  0 0 0  6568623.788530963  
0 1.804999999999997  0 0 0  6568623.788531129  
0 1.817499999999997  0 0 0  6568623.788531097  
0 1.829999999999997  0 0 0  6568623.788530996  
0 1.842499999999997  0 0 0  6568623.788531261  
0 1.854999999999997  0 0 0  6568623.788531097  
0 1.867499999999997  0 0 0  6568623.788531229  
0 1.879999999999997  0 0 0  6568623.788530996  
0 1.892499999999997  0 0 0  6568623.788530929  
0 1.904999999999997  0 0 0  6568623.788530963  
0 1.917499999999997  0 0 0  6568623.788531097  
0 1.929999999999997  0 0 0  6568623.788531097  
0 1.942499999999997  0 0 0  6568623.788530996  
0 1.954999999999997  0 0 0  6568623.788530963  
0 1.967499999999997  0 0 0  6568623.788530929  
0 1.979999999999997  0 0 0  6568623.788531163  
0 1.992499999999997  0 0 0  6568623.788530963  
0 2.004999999999997  0 0 0  5.477040397631072  
0 2.054999999999997  0 0 0  5.477036717585588  
0 2.104999999999996  0 0 0  5.477036684193436  
0 2.154999999999996  0 0 0  5.477036717585589  
0 2.204999999999996  0 0 0  5.477036717585588  
0 2.254999999999996  0 0 0  5.477036520687026  
0 2.304999999999996  0 0 0  5.477036587471336  
0 2.354999999999996  0 0 0  5.477036717585583  
0 2.404999999999995  0 0 0  5.477036784369891  
0 2.454999999999995  0 0 0  5.477036717585585  
0 2.504999999999995  0 0 0  5.477036554079179  
0 2.554999999999995  0 0 0  5.477036717585582  
0 2.604999999999995  0 0 0  5.477036717585585  
0 2.654999999999994  0 0 0  5.477036717585589  
0 2.704999999999994  0 0 0  5.477036717585587  
0 2.754999999999994  0 0 0  5.477036717585582  
0 2.804999999999994  0 0 0  5.477036717585587  
0 2.854999999999994  0 0 0  5.477036717585585  
0 2.904999999999994  0 0 0  5.477036717585579  
0 2.954999999999993  0 0 0  5.477036717585581  
0 3.004999999999993  0 0 0  5.477036717585584  
0 3.017499999999993  0 0 0  5.477036520687035  
0 3.029999999999994  0 0 0  5.477036554079179  
0 3.042499999999994  0 0 0  5.477036717585584  
0 3.054999999999994  0 0 0  5.477036717585578  
0 3.067499999999994  0 0 0  5.477036554079185  
0 3.079999999999994  0 0 0  5.477036554079186  
0 3.092499999999994  0 0 0  5.477036554079183  
0 3.104999999999995  0 0 0  5.477036750977739  
0 3.117499999999995  0 0 0  5.477036717585586  
0 3.129999999999995  0 0 0  5.477036717585583  
0 3.142499999999995  0 0 0  5.477036717585591  
0 3.154999999999995  0 0 0  5.47703671758558  
0 3.167499999999996  0 0 0  5.477036717585586  
0 3.179999999999996  0 0 0  5.477036717585587  
0 3.192499999999996  0 0 0  5.477036554079181  
0 3.204999999999996  0 0 0  5.477036717585586  
0 3.217499999999996  0 0 0  5.477036717585586  
0 3.229999999999996  0 0 0  5.477036554079184  
0 3.242499999999997  0 0 0  5.477036717585582  
0 3.254999999999997  0 0 0  5.477036554079183  
0 3.267499999999997  0 0 0  5.477036717585584  
0 3.279999999999997  0 0 0  5.477036684193426  
0 3.292499999999997  0 0 0  5.477036717585588  
0 3.304999999999997  0 0 0  5.477036717585582  
0 3.317499999999998  0 0 0  5.477036717585576  
0 3.329999999999998  0 0 0  5.477036717585588  
0 3.342499999999998  0 0 0  5.477036717585587  
0 3.354999999999998  0 0 0  5.477036554079178  
0 3.367499999999998  0 0 0  5.477036717585589  
0 3.379999999999999  0 0 0  5.477036717585579  
0 3.392499999999999  0 0 0  5.477036717585585  
0 3.404999999999999  0 0 0  5.477036717585581  
0 3.417499999999999  0 0 0  5.477036554079182  
0 3.429999999999999  0 0 0  5.477036554079181  
0 3.442499999999999  0 0 0  5.477036717585592  
0 3.455  0 0 0  5.477036717585587  
0 3.4675  0 0 0  5.477036717585586  
0 3.48  0 0 0  5.477036717585586  
0 3.4925  0 0 0  5.477036554079181  
0 3.505  0 0 0  5.477036684193431  
0 3.517500000000001  0 0 0  5.47703671758558  
0 3.530000000000001  0 0 0  5.477036554079183  
0 3.542500000000001  0 0 0  5.477036717585581  
0 3.555000000000001  0 0 0  5.477036620863484  
0 3.567500000000001  0 0 0  5.477036620863484  
0 3.580000000000001  0 0 0  5.477036717585588  
0 3.592500000000002  0 0 0  5.477036717585582  
0 3.605000000000002  0 0 0  5.47698658909376  
0 3.617500000000002  0 0 0  5.476900944804023  
0 3.630000000000002  0 0 0  5.476667841160052  
0 3.642500000000002  0 0 0  5.476034564441045  
0 3.655000000000002  0 0 0  5.474314718737143  
0 3.667500000000003  0 0 0  5.46965642064946  
0 3.680000000000003  0 0 0  5.457113786725755  
0 3.692500000000003  0 0 0  5.423893140607212  
0 3.705000000000003  0 0 0  5.339877456755887  
0 3.717500000000003  0 0 0  5.154707589718008  
0 3.730000000000004  0 0 0  4.916263003865569  
0 3.742500000000004  0 0 0  5.514927620390012  
0 3.755000000000004  0 0 0  2.215764528264126  
0 3.767500000000004  0 0 0  1.106695085119948  
0 3.780000000000004  0 0 0  0.4810446606991768  
0 3.792500000000004  0 0 0  0.2109027822830849  
0 3.805000000000005  0 0 0  0.2548585757394516  
0 3.817500000000005  0 0 0  1.746491246465389  
0 3.830000000000005  0 0 0  0.02406017107109732  
0 3.842500000000005  0 0 0  0.02675344896017751  
0 3.855000000000005  0 0 0  0.005916428121645867  
0 3.867500000000005  0 0 0  0.6882365866378231  
0 3.880000000000006  0 0 0  0.02707786456286631  
0 3.892500000000006  0 0 0  0.0001104993536317212  
0 3.905000000000006  0 0 0  -0.000743743160279898  
0 3.917500000000006  0 0 0  -0.0008334555793037959  
0 3.930000000000006  0 0 0  -0.0008334540314906451  
0 3.942500000000007  0 0 0  -0.0008334508095122505  
0 3.955000000000007  0 0 0  -0.000833455579303796  
0 3.967500000000007  0 0 0  -0.0008334524836774943  
0 3.980000000000007  0 0 0  -0.0008334540314906452  
0 3.992500000000007  0 0 0  -0.000833454031490646  
0 4.005000000000007  0 0 0  -0.0008334509358643447  


==> SE_NI_PK2_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1182.025212891037  
0 0.05500000000000001  0 0 0  13087.72716040746  
0 0.105  0 0 0  25148.29686075495  
0 0.155  0 0 0  37363.90611673787  
0 0.205  0 0 0  49734.55497299251  
0 0.255  0 0 0  62260.2434786899  
0 0.305  0 0 0  74940.9716886591  
0 0.355  0 0 0  87776.73966412726  
0 0.405  0 0 0  100767.5474736527  
0 0.455  0 0 0  113913.3951941606  
0 0.505  0 0 0  127214.2829121967  
0 0.555  0 0 0  140670.2107253401  
0 0.6050000000000001  0 0 0  154281.1787439394  
0 0.6550000000000001  0 0 0  168047.1870930952  
0 0.7050000000000002  0 0 0  181968.2359150623  
0 0.7550000000000002  0 0 0  196044.3253720768  
0 0.8050000000000003  0 0 0  210275.4556497463  
0 0.8550000000000003  0 0 0  224661.6269610979  
0 0.9050000000000004  0 0 0  239202.8395515191  
0 0.9550000000000004  0 0 0  253899.0937046482  
0 1.005  0 0 0  267258.1227570791  
0 1.0175  0 0 0  267257.8125000036  
0 1.03  0 0 0  267257.8125000023  
0 1.0425  0 0 0  267257.8124999978  
0 1.055  0 0 0  267257.8124999994  
0 1.0675  0 0 0  267257.8125000027  
0 1.08  0 0 0  267257.8124999971  
0 1.0925  0 0 0  267257.8124999988  
0 1.105  0 0 0  267404.877222974  
0 1.1175  0 0 0  267656.2204602637  
0 1.13  0 0 0  268338.8381873531  
0 1.1425  0 0 0  270182.0277160311  
0 1.155  0 0 0  275103.9955841393  
0 1.1675  0 0 0  287854.3963297419  
0 1.18  0 0 0  318913.6519190178  
0 1.1925  0 0 0  387311.3300106042  
0 1.205  0 0 0  505668.2632465558  
0 1.2175  0 0 0  736123.7971997953  
0 1.23  0 0 0  1221759.164566432  
0 1.242499999999999  0 0 0  2117172.638247076  
0 1.254999999999999  0 0 0  3285821.433600486  
0 1.267499999999999  0 0 0  4258078.678341447  
0 1.279999999999999  0 0 0  4805653.474342877  
0 1.292499999999999  0 0 0  5048636.981754969  
0 1.304999999999999  0 0 0  5144949.098130153  
0 1.317499999999999  0 0 0  5181397.743047073  
0 1.329999999999999  0 0 0  5194948.499044438  
0 1.342499999999999  0 0 0  5199952.991946295  
0 1.354999999999999  0 0 0  5201796.685340837  
0 1.367499999999999  0 0 0  5202475.30053866  
0 1.379999999999999  0 0 0  5202724.997637575  
0 1.392499999999999  0 0 0  5202816.862634649  
0 1.404999999999999  0 0 0  5202870.327549409  
0 1.417499999999999  0 0 0  5202870.327549305  
0 1.429999999999999  0 0 0  5202870.327549279  
0 1.442499999999999  0 0 0  5202870.327549305  
0 1.454999999999999  0 0 0  5202870.327549279  
0 1.467499999999999  0 0 0  5202870.327549487  
0 1.479999999999999  0 0 0  5202870.327549409  
0 1.492499999999999  0 0 0  5202870.327549384  
0 1.504999999999999  0 0 0  5202870.327549279  
0 1.517499999999999  0 0 0  5202870.327549384  
0 1.529999999999998  0 0 0  5202870.327549305  
0 1.542499999999998  0 0 0  5202870.327549384  
0 1.554999999999998  0 0 0  5202870.327549409  
0 1.567499999999998  0 0 0  5202870.327549409  
0 1.579999999999998  0 0 0  5202870.327549279  
0 1.592499999999998  0 0 0  5202870.327549409  
0 1.604999999999998  0 0 0  5202870.327549409  
0 1.617499999999998  0 0 0  5202870.327549252  
0 1.629999999999998  0 0 0  5202870.327549487  
0 1.642499999999998  0 0 0  5202870.327549305  
0 1.654999999999998  0 0 0  5202870.327549279  
0 1.667499999999998  0 0 0  5202870.327549305  
0 1.679999999999998  0 0 0  5202870.327549279  
0 1.692499999999998  0 0 0  5202870.327549384  
0 1.704999999999998  0 0 0  5202870.327549384  
0 1.717499999999998  0 0 0  5202870.327549279  
0 1.729999999999998  0 0 0  5202870.327549409  
0 1.742499999999998  0 0 0  5202870.327549279  
0 1.754999999999998  0 0 0  5202870.327549279  
0 1.767499999999998  0 0 0  5202870.327549384  
0 1.779999999999998  0 0 0  5202870.327549279  
0 1.792499999999998  0 0 0  5202870.327549279  
0 1.804999999999997  0 0 0  5202870.327549409  
0 1.817499999999997  0 0 0  5202870.327549384  
0 1.829999999999997  0 0 0  5202870.327549305  
0 1.842499999999997  0 0 0  5202870.327549512  
0 1.854999999999997  0 0 0  5202870.327549384  
0 1.867499999999997  0 0 0  5202870.327549487  
0 1.879999999999997  0 0 0  5202870.327549305  
0 1.892499999999997  0 0 0  5202870.327549252  
0 1.904999999999997  0 0 0  5202870.327549279  
0 1.917499999999997  0 0 0  5202870.327549384  
0 1.929999999999997  0 0 0  5202870.327549384  
0 1.942499999999997  0 0 0  5202870.327549305  
0 1.954999999999997  0 0 0  5202870.327549279  
0 1.967499999999997  0 0 0  5202870.327549252  
0 1.979999999999997  0 0 0  5202870.327549436  
0 1.992499999999997  0 0 0  5202870.327549279  
0 2.004999999999997  0 0 0  4.388099580701428  
0 2.054999999999997  0 0 0  4.388096632319659  
0 2.104999999999996  0 0 0  4.38809660556651  
0 2.154999999999996  0 0 0  4.388096632319659  
0 2.204999999999996  0 0 0  4.388096632319659  
0 2.254999999999996  0 0 0  4.38809647456831  
0 2.304999999999996  0 0 0  4.38809652807462  
0 2.354999999999996  0 0 0  4.388096632319657  
0 2.404999999999995  0 0 0  4.388096685825962  
0 2.454999999999995  0 0 0  4.388096632319659  
0 2.504999999999995  0 0 0  4.388096501321467  
0 2.554999999999995  0 0 0  4.388096632319654  
0 2.604999999999995  0 0 0  4.388096632319659  
0 2.654999999999994  0 0 0  4.388096632319662  
0 2.704999999999994  0 0 0  4.388096632319656  
0 2.754999999999994  0 0 0  4.388096632319656  
0 2.804999999999994  0 0 0  4.388096632319661  
0 2.854999999999994  0 0 0  4.388096632319657  
0 2.904999999999994  0 0 0  4.388096632319656  
0 2.954999999999993  0 0 0  4.388096632319656  
0 3.004999999999993  0 0 0  4.388096632319657  
0 3.017499999999993  0 0 0  4.388096474568321  
0 3.029999999999994  0 0 0  4.388096501321466  
0 3.042499999999994  0 0 0  4.388096632319654  
0 3.054999999999994  0 0 0  4.388096632319656  
0 3.067499999999994  0 0 0  4.38809650132147  
0 3.079999999999994  0 0 0  4.388096501321471  
0 3.092499999999994  0 0 0  4.388096501321467  
0 3.104999999999995  0 0 0  4.388096659072811  
0 3.117499999999995  0 0 0  4.388096632319659  
0 3.129999999999995  0 0 0  4.388096632319657  
0 3.142499999999995  0 0 0  4.388096632319659  
0 3.154999999999995  0 0 0  4.388096632319659  
0 3.167499999999996  0 0 0  4.388096632319659  
0 3.179999999999996  0 0 0  4.388096632319659  
0 3.192499999999996  0 0 0  4.388096501321469  
0 3.204999999999996  0 0 0  4.388096632319659  
0 3.217499999999996  0 0 0  4.388096632319662  
0 3.229999999999996  0 0 0  4.38809650132147  
0 3.242499999999997  0 0 0  4.388096632319659  
0 3.254999999999997  0 0 0  4.388096501321471  
0 3.267499999999997  0 0 0  4.388096632319656  
0 3.279999999999997  0 0 0  4.388096605566506  
0 3.292499999999997  0 0 0  4.388096632319662  
0 3.304999999999997  0 0 0  4.388096632319661  
0 3.317499999999998  0 0 0  4.388096632319653  
0 3.329999999999998  0 0 0  4.388096632319654  
0 3.342499999999998  0 0 0  4.388096632319657  
0 3.354999999999998  0 0 0  4.388096501321465  
0 3.367499999999998  0 0 0  4.388096632319659  
0 3.379999999999999  0 0 0  4.388096632319659  
0 3.392499999999999  0 0 0  4.388096632319657  
0 3.404999999999999  0 0 0  4.388096632319662  
0 3.417499999999999  0 0 0  4.38809650132147  
0 3.429999999999999  0 0 0  4.388096501321465  
0 3.442499999999999  0 0 0  4.388096632319661  
0 3.455  0 0 0  4.388096632319659  
0 3.4675  0 0 0  4.388096632319659  
0 3.48  0 0 0  4.38809663231966  
0 3.4925  0 0 0  4.388096501321467  
0 3.505  0 0 0  4.388096605566506  
0 3.517500000000001  0 0 0  4.388096632319657  
0 3.530000000000001  0 0 0  4.388096501321471  
0 3.542500000000001  0 0 0  4.388096632319659  
0 3.555000000000001  0 0 0  4.388096554827774  
0 3.567500000000001  0 0 0  4.388096554827774  
0 3.580000000000001  0 0 0  4.388096632319663  
0 3.592500000000002  0 0 0  4.388096632319657  
0 3.605000000000002  0 0 0  4.388056466950481  
0 3.617500000000002  0 0 0  4.387987844575401  
0 3.630000000000002  0 0 0  4.387801070606988  
0 3.642500000000002  0 0 0  4.387293658505115  
0 3.655000000000002  0 0 0  4.38591563444345  
0 3.667500000000003  0 0 0  4.382183178623649  
0 3.680000000000003  0 0 0  4.372133402869736  
0 3.692500000000003  0 0 0  4.345515347328273  
0 3.705000000000003  0 0 0  4.278197456856105  
0 3.717500000000003  0 0 0  4.129827100836337  
0 3.730000000000004  0 0 0  3.938749886619917  
0 3.742500000000004  0 0 0  4.418260668680887  
0 3.755000000000004  0 0 0  1.775035593440407  
0 3.767500000000004  0 0 0  0.8864638193917926  
0 3.780000000000004  0 0 0  0.3853199698787648  
0 3.792500000000004  0 0 0  0.1691416966204997  
0 3.805000000000005  0 0 0  0.2055633171294176  
0 3.817500000000005  0 0 0  1.431504554678668  
0 3.830000000000005  0 0 0  0.02036619199316192  
0 3.842500000000005  0 0 0  0.02365698243738734  
0 3.855000000000005  0 0 0  0.00543150614703336  
0 3.867500000000005  0 0 0  0.6456255458256237  
0 3.880000000000006  0 0 0  0.02564912747436665  
0 3.892500000000006  0 0 0  0.00010507469625054  
0 3.905000000000006  0 0 0  -0.0007088828382593809  
0 3.917500000000006  0 0 0  -0.0007943903056462495  
0 3.930000000000006  0 0 0  -0.0007943888303813522  
0 3.942500000000007  0 0 0  -0.0007943857594217719  
0 3.955000000000007  0 0 0  -0.0007943903056462493  
0 3.967500000000007  0 0 0  -0.0007943873551164556  
0 3.980000000000007  0 0 0  -0.0007943888303813528  
0 3.992500000000007  0 0 0  -0.0007943888303813526  
0 4.005000000000007  0 0 0  -0.0007943858798515597  


==> SE_NI_Temperature_dat.txt <==
0 0.005000000000000001  0 0 0  400  
0 0.05500000000000001  0 0 0  400  
0 0.105  0 0 0  400  
0 0.155  0 0 0  400  
0 0.205  0 0 0  400  
0 0.255  0 0 0  400  
0 0.305  0 0 0  400  
0 0.355  0 0 0  400  
0 0.405  0 0 0  400  
0 0.455  0 0 0  400  
0 0.505  0 0 0  400  
0 0.555  0 0 0  400  
0 0.6050000000000001  0 0 0  400  
0 0.6550000000000001  0 0 0  400  
0 0.7050000000000002  0 0 0  400  
0 0.7550000000000002  0 0 0  400  
0 0.8050000000000003  0 0 0  400  
0 0.8550000000000003  0 0 0  400  
0 0.9050000000000004  0 0 0  400  
0 0.9550000000000004  0 0 0  400  
0 1.005  0 0 0  398.9999999999999  
0 1.0175  0 0 0  396.4999999999999  
0 1.03  0 0 0  393.9999999999999  
0 1.0425  0 0 0  391.4999999999999  
0 1.055  0 0 0  388.9999999999999  
0 1.0675  0 0 0  386.5  
0 1.08  0 0 0  384  
0 1.0925  0 0 0  381.5  
0 1.105  0 0 0  379  
0 1.1175  0 0 0  376.5  
0 1.13  0 0 0  374  
0 1.1425  0 0 0  371.5  
0 1.155  0 0 0  369.0000000000001  
0 1.1675  0 0 0  366.5000000000001  
0 1.18  0 0 0  364.0000000000001  
0 1.1925  0 0 0  361.5000000000001  
0 1.205  0 0 0  359.0000000000001  
0 1.2175  0 0 0  356.5000000000001  
0 1.23  0 0 0  354.0000000000001  
0 1.242499999999999  0 0 0  351.5000000000001  
0 1.254999999999999  0 0 0  349.0000000000001  
0 1.267499999999999  0 0 0  346.5000000000001  
0 1.279999999999999  0 0 0  344.0000000000001  
0 1.292499999999999  0 0 0  341.5000000000001  
0 1.304999999999999  0 0 0  339.0000000000001  
0 1.317499999999999  0 0 0  336.5000000000002  
0 1.329999999999999  0 0 0  334.0000000000002  
0 1.342499999999999  0 0 0  331.5000000000002  
0 1.354999999999999  0 0 0  329.0000000000002  
0 1.367499999999999  0 0 0  326.5000000000002  
0 1.379999999999999  0 0 0  324.0000000000002  
0 1.392499999999999  0 0 0  321.5000000000002  
0 1.404999999999999  0 0 0  319.0000000000002  
0 1.417499999999999  0 0 0  316.5000000000002  
0 1.429999999999999  0 0 0  314.0000000000002  
0 1.442499999999999  0 0 0  311.5000000000002  
0 1.454999999999999  0 0 0  309.0000000000002  
0 1.467499999999999  0 0 0  306.5000000000002  
0 1.479999999999999  0 0 0  304.0000000000003  
0 1.492499999999999  0 0 0  301.5000000000003  
0 1.504999999999999  0 0 0  299.0000000000003  
0 1.517499999999999  0 0 0  296.5000000000003  
0 1.529999999999998  0 0 0  294.0000000000003  
0 1.542499999999998  0 0 0  291.5000000000003  
0 1.554999999999998  0 0 0  289.0000000000003  
0 1.567499999999998  0 0 0  286.5000000000003  
0 1.579999999999998  0 0 0  284.0000000000003  
0 1.592499999999998  0 0 0  281.5000000000003  
0 1.604999999999998  0 0 0  279.0000000000003  
0 1.617499999999998  0 0 0  276.5000000000003  
0 1.629999999999998  0 0 0  274.0000000000003  
0 1.642499999999998  0 0 0  271.5000000000004  
0 1.654999999999998  0 0 0  269.0000000000004  
0 1.667499999999998  0 0 0  266.5000000000004  
0 1.679999999999998  0 0 0  264.0000000000004  
0 1.692499999999998  0 0 0  261.5000000000005  
0 1.704999999999998  0 0 0  259.0000000000005  
0 1.717499999999998  0 0 0  256.5000000000005  
0 1.729999999999998  0 0 0  254.0000000000005  
0 1.742499999999998  0 0 0  251.5000000000005  
0 1.754999999999998  0 0 0  249.0000000000005  
0 1.767499999999998  0 0 0  246.5000000000005  
0 1.779999999999998  0 0 0  244.0000000000005  
0 1.792499999999998  0 0 0  241.5000000000005  
0 1.804999999999997  0 0 0  239.0000000000005  
0 1.817499999999997  0 0 0  236.5000000000005  
0 1.829999999999997  0 0 0  234.0000000000005  
0 1.842499999999997  0 0 0  231.5000000000005  
0 1.854999999999997  0 0 0  229.0000000000005  
0 1.867499999999997  0 0 0  226.5000000000005  
0 1.879999999999997  0 0 0  224.0000000000006  
0 1.892499999999997  0 0 0  221.5000000000006  
0 1.904999999999997  0 0 0  219.0000000000006  
0 1.917499999999997  0 0 0  216.5000000000006  
0 1.929999999999997  0 0 0  214.0000000000006  
0 1.942499999999997  0 0 0  211.5000000000006  
0 1.954999999999997  0 0 0  209.0000000000006  
0 1.967499999999997  0 0 0  206.5000000000006  
0 1.979999999999997  0 0 0  204.0000000000006  
0 1.992499999999997  0 0 0  201.5000000000006  
0 2.004999999999997  0 0 0  200  
0 2.054999999999997  0 0 0  200  
0 2.104999999999996  0 0 0  200  
0 2.154999999999996  0 0 0  200  
0 2.204999999999996  0 0 0  200  
0 2.254999999999996  0 0 0  200  
0 2.304999999999996  0 0 0  200  
0 2.354999999999996  0 0 0  200  
0 2.404999999999995  0 0 0  200  
0 2.454999999999995  0 0 0  200  
0 2.504999999999995  0 0 0  200  
0 2.554999999999995  0 0 0  200  
0 2.604999999999995  0 0 0  200  
0 2.654999999999994  0 0 0  200  
0 2.704999999999994  0 0 0  200  
0 2.754999999999994  0 0 0  200  
0 2.804999999999994  0 0 0  200  
0 2.854999999999994  0 0 0  200  
0 2.904999999999994  0 0 0  200  
0 2.954999999999993  0 0 0  200  
0 3.004999999999993  0 0 0  200.9999999999986  
0 3.017499999999993  0 0 0  203.4999999999987  
0 3.029999999999994  0 0 0  205.9999999999987  
0 3.042499999999994  0 0 0  208.4999999999987  
0 3.054999999999994  0 0 0  210.9999999999988  
0 3.067499999999994  0 0 0  213.4999999999988  
0 3.079999999999994  0 0 0  215.9999999999989  
0 3.092499999999994  0 0 0  218.4999999999989  
0 3.104999999999995  0 0 0  220.9999999999989  
0 3.117499999999995  0 0 0  223.499999999999  
0 3.129999999999995  0 0 0  225.999999999999  
0 3.142499999999995  0 0 0  228.499999999999  
0 3.154999999999995  0 0 0  230.9999999999991  
0 3.167499999999996  0 0 0  233.4999999999991  
0 3.179999999999996  0 0 0  235.9999999999991  
0 3.192499999999996  0 0 0  238.4999999999992  
0 3.204999999999996  0 0 0  240.9999999999992  
0 3.217499999999996  0 0 0  243.4999999999993  
0 3.229999999999996  0 0 0  245.9999999999993  
0 3.242499999999997  0 0 0  248.4999999999993  
0 3.254999999999997  0 0 0  250.9999999999994  
0 3.267499999999997  0 0 0  253.4999999999994  
0 3.279999999999997  0 0 0  255.9999999999994  
0 3.292499999999997  0 0 0  258.4999999999994  
0 3.304999999999997  0 0 0  260.9999999999995  
0 3.317499999999998  0 0 0  263.4999999999995  
0 3.329999999999998  0 0 0  265.9999999999995  
0 3.342499999999998  0 0 0  268.4999999999996  
0 3.354999999999998  0 0 0  270.9999999999997  
0 3.367499999999998  0 0 0  273.4999999999997  
0 3.379999999999999  0 0 0  275.9999999999997  
0 3.392499999999999  0 0 0  278.4999999999998  
0 3.404999999999999  0 0 0  280.9999999999998  
0 3.417499999999999  0 0 0  283.4999999999998  
0 3.429999999999999  0 0 0  285.9999999999999  
0 3.442499999999999  0 0 0  288.4999999999999  
0 3.455  0 0 0  290.9999999999999  
0 3.4675  0 0 0  293.4999999999999  
0 3.48  0 0 0  296  
0 3.4925  0 0 0  298.5  
0 3.505  0 0 0  301.0000000000001  
0 3.517500000000001  0 0 0  303.5000000000001  
0 3.530000000000001  0 0 0  306.0000000000001  
0 3.542500000000001  0 0 0  308.5000000000002  
0 3.555000000000001  0 0 0  311.0000000000002  
0 3.567500000000001  0 0 0  313.5000000000002  
0 3.580000000000001  0 0 0  316.0000000000003  
0 3.592500000000002  0 0 0  318.5000000000003  
0 3.605000000000002  0 0 0  321.0000000000003  
0 3.617500000000002  0 0 0  323.5000000000004  
0 3.630000000000002  0 0 0  326.0000000000005  
0 3.642500000000002  0 0 0  328.5000000000005  
0 3.655000000000002  0 0 0  331.0000000000005  
0 3.667500000000003  0 0 0  333.5000000000006  
0 3.680000000000003  0 0 0  336.0000000000006  
0 3.692500000000003  0 0 0  338.5000000000006  
0 3.705000000000003  0 0 0  341.0000000000006  
0 3.717500000000003  0 0 0  343.5000000000007  
0 3.730000000000004  0 0 0  346.0000000000007  
0 3.742500000000004  0 0 0  348.5000000000007  
0 3.755000000000004  0 0 0  351.0000000000008  
0 3.767500000000004  0 0 0  353.5000000000008  
0 3.780000000000004  0 0 0  356.0000000000009  
0 3.792500000000004  0 0 0  358.5000000000009  
0 3.805000000000005  0 0 0  361.0000000000009  
0 3.817500000000005  0 0 0  363.500000000001  
0 3.830000000000005  0 0 0  366.000000000001  
0 3.842500000000005  0 0 0  368.500000000001  
0 3.855000000000005  0 0 0  371.000000000001  
0 3.867500000000005  0 0 0  373.5000000000011  
0 3.880000000000006  0 0 0  376.0000000000011  
0 3.892500000000006  0 0 0  378.5000000000011  
0 3.905000000000006  0 0 0  381.0000000000012  
0 3.917500000000006  0 0 0  383.5000000000013  
0 3.930000000000006  0 0 0  386.0000000000013  
0 3.942500000000007  0 0 0  388.5000000000013  
0 3.955000000000007  0 0 0  391.0000000000014  
0 3.967500000000007  0 0 0  393.5000000000014  
0 3.980000000000007  0 0 0  396.0000000000014  
0 3.992500000000007  0 0 0  398.5000000000015  
0 4.005000000000007  0 0 0  400  


==> SE_NI_eps_small_yy_dat.txt <==
0 0.005000000000000001  0 0 0  0.001312500000000001  
0 0.05500000000000001  0 0 0  0.01443749999999999  
0 0.105  0 0 0  0.02756249999999999  
0 0.155  0 0 0  0.04068750000000006  
0 0.205  0 0 0  0.05381249999999996  
0 0.255  0 0 0  0.06693749999999996  
0 0.305  0 0 0  0.08006249999999988  
0 0.355  0 0 0  0.09318749999999992  
0 0.405  0 0 0  0.1063124999999999  
0 0.455  0 0 0  0.1194374999999999  
0 0.505  0 0 0  0.1325624999999999  
0 0.555  0 0 0  0.1456874999999999  
0 0.6050000000000001  0 0 0  0.1588125000000004  
0 0.6550000000000001  0 0 0  0.1719375  
0 0.7050000000000002  0 0 0  0.1850624999999996  
0 0.7550000000000002  0 0 0  0.1981875000000001  
0 0.8050000000000003  0 0 0  0.2113125000000002  
0 0.8550000000000003  0 0 0  0.2244375000000003  
0 0.9050000000000004  0 0 0  0.2375624999999998  
0 0.9550000000000004  0 0 0  0.2506875000000001  
0 1.005  0 0 0  0.2625  
0 1.0175  0 0 0  0.2624999999999998  
0 1.03  0 0 0  0.2625000000000001  
0 1.0425  0 0 0  0.2624999999999998  
0 1.055  0 0 0  0.2624999999999998  
0 1.0675  0 0 0  0.2624999999999997  
0 1.08  0 0 0  0.2625  
0 1.0925  0 0 0  0.2625  
0 1.105  0 0 0  0.2625  
0 1.1175  0 0 0  0.2625  
0 1.13  0 0 0  0.2624999999999998  
0 1.1425  0 0 0  0.2624999999999999  
0 1.155  0 0 0  0.2624999999999999  
0 1.1675  0 0 0  0.2624999999999998  
0 1.18  0 0 0  0.2624999999999998  
0 1.1925  0 0 0  0.2625  
0 1.205  0 0 0  0.2624999999999999  
0 1.2175  0 0 0  0.2625000000000005  
0 1.23  0 0 0  0.2624999999999997  
0 1.242499999999999  0 0 0  0.2624999999999994  
0 1.254999999999999  0 0 0  0.2624999999999998  
0 1.267499999999999  0 0 0  0.2624999999999998  
0 1.279999999999999  0 0 0  0.2624999999999998  
0 1.292499999999999  0 0 0  0.2625000000000001  
0 1.304999999999999  0 0 0  0.2624999999999999  
0 1.317499999999999  0 0 0  0.2625000000000002  
0 1.329999999999999  0 0 0  0.2624999999999997  
0 1.342499999999999  0 0 0  0.2624999999999998  
0 1.354999999999999  0 0 0  0.2625  
0 1.367499999999999  0 0 0  0.2624999999999998  
0 1.379999999999999  0 0 0  0.2624999999999998  
0 1.392499999999999  0 0 0  0.2625  
0 1.404999999999999  0 0 0  0.2625  
0 1.417499999999999  0 0 0  0.2624999999999997  
0 1.429999999999999  0 0 0  0.2624999999999997  
0 1.442499999999999  0 0 0  0.2624999999999997  
0 1.454999999999999  0 0 0  0.2624999999999998  
0 1.467499999999999  0 0 0  0.2625000000000001  
0 1.479999999999999  0 0 0  0.2625  
0 1.492499999999999  0 0 0  0.2625  
0 1.504999999999999  0 0 0  0.2624999999999998  
0 1.517499999999999  0 0 0  0.2625  
0 1.529999999999998  0 0 0  0.2624999999999997  
0 1.542499999999998  0 0 0  0.2625  
0 1.554999999999998  0 0 0  0.2625  
0 1.567499999999998  0 0 0  0.2624999999999999  
0 1.579999999999998  0 0 0  0.2624999999999997  
0 1.592499999999998  0 0 0  0.2625  
0 1.604999999999998  0 0 0  0.2625  
0 1.617499999999998  0 0 0  0.2624999999999998  
0 1.629999999999998  0 0 0  0.2625000000000001  
0 1.642499999999998  0 0 0  0.2624999999999998  
0 1.654999999999998  0 0 0  0.2624999999999998  
0 1.667499999999998  0 0 0  0.2624999999999997  
0 1.679999999999998  0 0 0  0.2624999999999998  
0 1.692499999999998  0 0 0  0.2625  
0 1.704999999999998  0 0 0  0.2625  
0 1.717499999999998  0 0 0  0.2624999999999998  
0 1.729999999999998  0 0 0  0.2625  
0 1.742499999999998  0 0 0  0.2624999999999998  
0 1.754999999999998  0 0 0  0.2624999999999997  
0 1.767499999999998  0 0 0  0.2625  
0 1.779999999999998  0 0 0  0.2624999999999997  
0 1.792499999999998  0 0 0  0.2624999999999998  
0 1.804999999999997  0 0 0  0.2625  
0 1.817499999999997  0 0 0  0.2625  
0 1.829999999999997  0 0 0  0.2624999999999998  
0 1.842499999999997  0 0 0  0.2625000000000001  
0 1.854999999999997  0 0 0  0.2624999999999999  
0 1.867499999999997  0 0 0  0.2625000000000001  
0 1.879999999999997  0 0 0  0.2624999999999996  
0 1.892499999999997  0 0 0  0.2624999999999998  
0 1.904999999999997  0 0 0  0.2624999999999998  
0 1.917499999999997  0 0 0  0.2625  
0 1.929999999999997  0 0 0  0.2625  
0 1.942499999999997  0 0 0  0.2624999999999998  
0 1.954999999999997  0 0 0  0.2624999999999997  
0 1.967499999999997  0 0 0  0.2624999999999997  
0 1.979999999999997  0 0 0  0.2625  
0 1.992499999999997  0 0 0  0.2624999999999998  
0 2.004999999999997  0 0 0  0.2481577158905142  
0 2.054999999999997  0 0 0  0.2481577158905065  
0 2.104999999999996  0 0 0  0.2481577158905066  
0 2.154999999999996  0 0 0  0.2481577158905066  
0 2.204999999999996  0 0 0  0.2481577158905065  
0 2.254999999999996  0 0 0  0.2481577158905065  
0 2.304999999999996  0 0 0  0.2481577158905064  
0 2.354999999999996  0 0 0  0.2481577158905066  
0 2.404999999999995  0 0 0  0.2481577158905066  
0 2.454999999999995  0 0 0  0.2481577158905066  
0 2.504999999999995  0 0 0  0.2481577158905065  
0 2.554999999999995  0 0 0  0.2481577158905065  
0 2.604999999999995  0 0 0  0.2481577158905065  
0 2.654999999999994  0 0 0  0.2481577158905066  
0 2.704999999999994  0 0 0  0.2481577158905066  
0 2.754999999999994  0 0 0  0.2481577158905067  
0 2.804999999999994  0 0 0  0.2481577158905066  
0 2.854999999999994  0 0 0  0.2481577158905066  
0 2.904999999999994  0 0 0  0.2481577158905066  
0 2.954999999999993  0 0 0  0.2481577158905066  
0 3.004999999999993  0 0 0  0.2481577158905066  
0 3.017499999999993  0 0 0  0.2481577158905065  
0 3.029999999999994  0 0 0  0.2481577158905065  
0 3.042499999999994  0 0 0  0.2481577158905066  
0 3.054999999999994  0 0 0  0.2481577158905066  
0 3.067499999999994  0 0 0  0.2481577158905065  
0 3.079999999999994  0 0 0  0.2481577158905064  
0 3.092499999999994  0 0 0  0.2481577158905065  
0 3.104999999999995  0 0 0  0.2481577158905066  
0 3.117499999999995  0 0 0  0.2481577158905066  
0 3.129999999999995  0 0 0  0.2481577158905066  
0 3.142499999999995  0 0 0  0.2481577158905066  
0 3.154999999999995  0 0 0  0.2481577158905065  
0 3.167499999999996  0 0 0  0.2481577158905065  
0 3.179999999999996  0 0 0  0.2481577158905066  
0 3.192499999999996  0 0 0  0.2481577158905064  
0 3.204999999999996  0 0 0  0.2481577158905066  
0 3.217499999999996  0 0 0  0.2481577158905066  
0 3.229999999999996  0 0 0  0.2481577158905065  
0 3.242499999999997  0 0 0  0.2481577158905066  
0 3.254999999999997  0 0 0  0.2481577158905065  
0 3.267499999999997  0 0 0  0.2481577158905066  
0 3.279999999999997  0 0 0  0.2481577158905066  
0 3.292499999999997  0 0 0  0.2481577158905067  
0 3.304999999999997  0 0 0  0.2481577158905066  
0 3.317499999999998  0 0 0  0.2481577158905066  
0 3.329999999999998  0 0 0  0.2481577158905066  
0 3.342499999999998  0 0 0  0.2481577158905066  
0 3.354999999999998  0 0 0  0.2481577158905065  
0 3.367499999999998  0 0 0  0.2481577158905066  
0 3.379999999999999  0 0 0  0.2481577158905066  
0 3.392499999999999  0 0 0  0.2481577158905066  
0 3.404999999999999  0 0 0  0.2481577158905066  
0 3.417499999999999  0 0 0  0.2481577158905065  
0 3.429999999999999  0 0 0  0.2481577158905065  
0 3.442499999999999  0 0 0  0.2481577158905066  
0 3.455  0 0 0  0.2481577158905066  
0 3.4675  0 0 0  0.2481577158905065  
0 3.48  0 0 0  0.2481577158905067  
0 3.4925  0 0 0  0.2481577158905065  
0 3.505  0 0 0  0.2481577158905065  
0 3.517500000000001  0 0 0  0.2481577158905066  
0 3.530000000000001  0 0 0  0.2481577158905065  
0 3.542500000000001  0 0 0  0.2481577158905066  
0 3.555000000000001  0 0 0  0.2481577158905064  
0 3.567500000000001  0 0 0  0.2481577158905065  
0 3.580000000000001  0 0 0  0.2481577158905066  
0 3.592500000000002  0 0 0  0.2481577158905066  
0 3.605000000000002  0 0 0  0.2481577168531368  
0 3.617500000000002  0 0 0  0.2481577185072029  
0 3.630000000000002  0 0 0  0.2481577230033958  
0 3.642500000000002  0 0 0  0.2481577352251275  
0 3.655000000000002  0 0 0  0.2481577684458539  
0 3.667500000000003  0 0 0  0.2481578587389215  
0 3.680000000000003  0 0 0  0.2481581041053506  
0 3.692500000000003  0 0 0  0.2481587705222031  
0 3.705000000000003  0 0 0  0.2481605779097565  
0 3.717500000000003  0 0 0  0.2481654605202333  
0 3.730000000000004  0 0 0  0.2481785098414674  
0 3.742500000000004  0 0 0  0.2482123630148111  
0 3.755000000000004  0 0 0  0.2482930018758847  
0 3.767500000000004  0 0 0  0.2484379529681832  
0 3.780000000000004  0 0 0  0.2484290842370294  
0 3.792500000000004  0 0 0  0.2468999973242415  
0 3.805000000000005  0 0 0  0.2398057148736858  
0 3.817500000000005  0 0 0  0.2200389028618774  
0 3.830000000000005  0 0 0  0.18137799323603  
0 3.842500000000005  0 0 0  0.1308901723962615  
0 3.855000000000005  0 0 0  0.08927946626547258  
0 3.867500000000005  0 0 0  0.0659996201899201  
0 3.880000000000006  0 0 0  0.05570314576032101  
0 3.892500000000006  0 0 0  0.05162665827473939  
0 3.905000000000006  0 0 0  0.04917642514446319  
0 3.917500000000006  0 0 0  0.0491764252297931  
0 3.930000000000006  0 0 0  0.04917642522979296  
0 3.942500000000007  0 0 0  0.04917642522979321  
0 3.955000000000007  0 0 0  0.04917642522979313  
0 3.967500000000007  0 0 0  0.049176425229793  
0 3.980000000000007  0 0 0  0.04917642522979303  
0 3.992500000000007  0 0 0  0.04917642522979304  
0 4.005000000000007  0 0 0  0.04917642522979302  


==> SE_NI_sigma_yy_dat.txt <==
0 0.005000000000000001  0 0 0  1185.101958722371  
0 0.05500000000000001  0 0 0  13468.62084290626  
0 0.105  0 0 0  26568.99860053431  
0 0.155  0 0 0  40533.24168252831  
0 0.205  0 0 0  55411.72728452473  
0 0.255  0 0 0  71258.71954216414  
0 0.305  0 0 0  88132.75433232503  
0 0.355  0 0 0  106097.0706368561  
0 0.405  0 0 0  125220.0951806232  
0 0.455  0 0 0  145575.9881836065  
0 0.505  0 0 0  167245.2594137762  
0 0.555  0 0 0  190315.4653399938  
0 0.6050000000000001  0 0 0  214882.0001228683  
0 0.6550000000000001  0 0 0  241048.99551998  
0 0.7050000000000002  0 0 0  268930.3476154894  
0 0.7550000000000002  0 0 0  298650.891730587  
0 0.8050000000000003  0 0 0  330347.7510827213  
0 0.8550000000000003  0 0 0  364171.889930619  
0 0.9050000000000004  0 0 0  400289.9083176248  
0 0.9550000000000004  0 0 0  438886.1234281866  
0 1.005  0 0 0  475909.8201482444  
0 1.0175  0 0 0  475909.2817426357  
0 1.03  0 0 0  475909.281742634  
0 1.0425  0 0 0  475909.2817426256  
0 1.055  0 0 0  475909.2817426285  
0 1.0675  0 0 0  475909.2817426342  
0 1.08  0 0 0  475909.2817426246  
0 1.0925  0 0 0  475909.2817426276  
0 1.105  0 0 0  476164.3617161873  
0 1.1175  0 0 0  476600.2910783095  
0 1.13  0 0 0  477784.1085581113  
0 1.1425  0 0 0  480979.7962282737  
0 1.155  0 0 0  489507.6070788279  
0 1.1675  0 0 0  511562.0423296259  
0 1.18  0 0 0  565097.7413482274  
0 1.1925  0 0 0  682413.2581910534  
0 1.205  0 0 0  884328.7123721772  
0 1.2175  0 0 0  1277232.639577659  
0 1.23  0 0 0  2105835.947313894  
0 1.242499999999999  0 0 0  3634105.642361103  
0 1.254999999999999  0 0 0  5628885.013123993  
0 1.267499999999999  0 0 0  7288473.920458158  
0 1.279999999999999  0 0 0  8223158.897900711  
0 1.292499999999999  0 0 0  8637921.312449198  
0 1.304999999999999  0 0 0  8802322.064057432  
0 1.317499999999999  0 0 0  8864538.389646292  
0 1.329999999999999  0 0 0  8887668.970207198  
0 1.342499999999999  0 0 0  8896211.43306361  
0 1.354999999999999  0 0 0  8899358.541637437  
0 1.367499999999999  0 0 0  8900516.909792669  
0 1.379999999999999  0 0 0  8900943.132443154  
0 1.392499999999999  0 0 0  8901099.942204794  
0 1.404999999999999  0 0 0  8901191.204609502  
0 1.417499999999999  0 0 0  8901191.20460932  
0 1.429999999999999  0 0 0  8901191.204609275  
0 1.442499999999999  0 0 0  8901191.20460932  
0 1.454999999999999  0 0 0  8901191.204609275  
0 1.467499999999999  0 0 0  8901191.204609638  
0 1.479999999999999  0 0 0  8901191.204609502  
0 1.492499999999999  0 0 0  8901191.204609456  
0 1.504999999999999  0 0 0  8901191.204609275  
0 1.517499999999999  0 0 0  8901191.204609456  
0 1.529999999999998  0 0 0  8901191.20460932  
0 1.542499999999998  0 0 0  8901191.204609456  
0 1.554999999999998  0 0 0  8901191.204609502  
0 1.567499999999998  0 0 0  8901191.204609502  
0 1.579999999999998  0 0 0  8901191.204609275  
0 1.592499999999998  0 0 0  8901191.204609502  
0 1.604999999999998  0 0 0  8901191.204609502  
0 1.617499999999998  0 0 0  8901191.204609232  
0 1.629999999999998  0 0 0  8901191.204609638  
0 1.642499999999998  0 0 0  8901191.20460932  
0 1.654999999999998  0 0 0  8901191.204609275  
0 1.667499999999998  0 0 0  8901191.20460932  
0 1.679999999999998  0 0 0  8901191.204609275  
0 1.692499999999998  0 0 0  8901191.204609456  
0 1.704999999999998  0 0 0  8901191.204609456  
0 1.717499999999998  0 0 0  8901191.204609275  
0 1.729999999999998  0 0 0  8901191.204609502  
0 1.742499999999998  0 0 0  8901191.204609275  
0 1.754999999999998  0 0 0  8901191.204609275  
0 1.767499999999998  0 0 0  8901191.204609459  
0 1.779999999999998  0 0 0  8901191.204609275  
0 1.792499999999998  0 0 0  8901191.204609275  
0 1.804999999999997  0 0 0  8901191.204609502  
0 1.817499999999997  0 0 0  8901191.204609456  
0 1.829999999999997  0 0 0  8901191.20460932  
0 1.842499999999997  0 0 0  8901191.204609681  
0 1.854999999999997  0 0 0  8901191.204609459  
0 1.867499999999997  0 0 0  8901191.204609638  
0 1.879999999999997  0 0 0  8901191.20460932  
0 1.892499999999997  0 0 0  8901191.20460923  
0 1.904999999999997  0 0 0  8901191.204609275  
0 1.917499999999997  0 0 0  8901191.204609459  
0 1.929999999999997  0 0 0  8901191.204609456  
0 1.942499999999997  0 0 0  8901191.20460932  
0 1.954999999999997  0 0 0  8901191.204609275  
0 1.967499999999997  0 0 0  8901191.204609232  
0 1.979999999999997  0 0 0  8901191.204609547  
0 1.992499999999997  0 0 0  8901191.204609275  
0 2.004999999999997  0 0 0  7.372229268212953  
0 2.054999999999997  0 0 0  7.372224314782364  
0 2.104999999999996  0 0 0  7.372224269835717  
0 2.154999999999996  0 0 0  7.372224314782367  
0 2.204999999999996  0 0 0  7.372224314782364  
0 2.254999999999996  0 0 0  7.372224049752107  
0 2.304999999999996  0 0 0  7.372224139645413  
0 2.354999999999996  0 0 0  7.372224314782348  
0 2.404999999999995  0 0 0  7.372224404675656  
0 2.454999999999995  0 0 0  7.372224314782353  
0 2.504999999999995  0 0 0  7.372224094698755  
0 2.554999999999995  0 0 0  7.372224314782351  
0 2.604999999999995  0 0 0  7.372224314782353  
0 2.654999999999994  0 0 0  7.372224314782367  
0 2.704999999999994  0 0 0  7.372224314782362  
0 2.754999999999994  0 0 0  7.372224314782346  
0 2.804999999999994  0 0 0  7.372224314782359  
0 2.854999999999994  0 0 0  7.372224314782353  
0 2.904999999999994  0 0 0  7.372224314782341  
0 2.954999999999993  0 0 0  7.372224314782345  
0 3.004999999999993  0 0 0  7.372224314782353  
0 3.017499999999993  0 0 0  7.372224049752131  
0 3.029999999999994  0 0 0  7.372224094698757  
0 3.042499999999994  0 0 0  7.37222431478235  
0 3.054999999999994  0 0 0  7.372224314782334  
0 3.067499999999994  0 0 0  7.372224094698771  
0 3.079999999999994  0 0 0  7.372224094698774  
0 3.092499999999994  0 0 0  7.372224094698769  
0 3.104999999999995  0 0 0  7.372224359729007  
0 3.117499999999995  0 0 0  7.372224314782357  
0 3.129999999999995  0 0 0  7.372224314782348  
0 3.142499999999995  0 0 0  7.372224314782367  
0 3.154999999999995  0 0 0  7.372224314782345  
0 3.167499999999996  0 0 0  7.372224314782355  
0 3.179999999999996  0 0 0  7.37222431478236  
0 3.192499999999996  0 0 0  7.372224094698757  
0 3.204999999999996  0 0 0  7.372224314782357  
0 3.217499999999996  0 0 0  7.372224314782355  
0 3.229999999999996  0 0 0  7.372224094698769  
0 3.242499999999997  0 0 0  7.372224314782346  
0 3.254999999999997  0 0 0  7.372224094698765  
0 3.267499999999997  0 0 0  7.372224314782351  
0 3.279999999999997  0 0 0  7.372224269835687  
0 3.292499999999997  0 0 0  7.372224314782363  
0 3.304999999999997  0 0 0  7.372224314782346  
0 3.317499999999998  0 0 0  7.372224314782332  
0 3.329999999999998  0 0 0  7.372224314782362  
0 3.342499999999998  0 0 0  7.372224314782362  
0 3.354999999999998  0 0 0  7.372224094698751  
0 3.367499999999998  0 0 0  7.372224314782366  
0 3.379999999999999  0 0 0  7.372224314782339  
0 3.392499999999999  0 0 0  7.372224314782357  
0 3.404999999999999  0 0 0  7.372224314782347  
0 3.417499999999999  0 0 0  7.372224094698763  
0 3.429999999999999  0 0 0  7.372224094698761  
0 3.442499999999999  0 0 0  7.372224314782374  
0 3.455  0 0 0  7.372224314782359  
0 3.4675  0 0 0  7.372224314782359  
0 3.48  0 0 0  7.372224314782356  
0 3.4925  0 0 0  7.372224094698762  
0 3.505  0 0 0  7.3722242698357  
0 3.517500000000001  0 0 0  7.372224314782342  
0 3.530000000000001  0 0 0  7.372224094698767  
0 3.542500000000001  0 0 0  7.372224314782343  
0 3.555000000000001  0 0 0  7.37222418459205  
0 3.567500000000001  0 0 0  7.372224184592056  
0 3.580000000000001  0 0 0  7.372224314782364  
0 3.592500000000002  0 0 0  7.37222431478235  
0 3.605000000000002  0 0 0  7.331545054707692  
0 3.617500000000002  0 0 0  7.261649088970486  
0 3.630000000000002  0 0 0  7.071663300041463  
0 3.642500000000002  0 0 0  6.555314173590908  
0 3.655000000000002  0 0 0  5.152363840643872  
0 3.667500000000003  0 0 0  1.343420969760018  
0 3.680000000000003  0 0 0  -8.97596640718416  
0 3.692500000000003  0 0 0  -36.7752508509634  
0 3.705000000000003  0 0 0  -110.5286522383449  
0 3.717500000000003  0 0 0  -298.4971254262528  
0 3.730000000000004  0 0 0  -731.7663098414487  
0 3.742500000000004  0 0 0  -1529.172670452303  
0 3.755000000000004  0 0 0  -2500.946737593273  
0 3.767500000000004  0 0 0  -3052.832379066414  
0 3.780000000000004  0 0 0  -2777.132713621046  
0 3.792500000000004  0 0 0  -1784.8777770913  
0 3.805000000000005  0 0 0  -688.781577822876  
0 3.817500000000005  0 0 0  -31.10460313488716  
0 3.830000000000005  0 0 0  160.5404331432583  
0 3.842500000000005  0 0 0  128.127665027826  
0 3.855000000000005  0 0 0  63.64188681164615  
0 3.867500000000005  0 0 0  26.9903133724406  
0 3.880000000000006  0 0 0  10.10361066832866  
0 3.892500000000006  0 0 0  3.764843864528416  
0 3.905000000000006  0 0 0  -0.000789472504095894  
0 3.917500000000006  0 0 0  -0.000884700927172843  
0 3.930000000000006  0 0 0  -0.0008846992841917818  
0 3.942500000000007  0 0 0  -0.0008846958641087561  
0 3.955000000000007  0 0 0  -0.0008847009271728437  
0 3.967500000000007  0 0 0  -0.0008846976412107199  
0 3.980000000000007  0 0 0  -0.0008846992841917811  
0 3.992500000000007  0 0 0  -0.000884699284191783  
0 4.005000000000007  0 0 0  -0.0008846959982296594  


==> Stent_Coupled_Displacement_x_dat.txt <==
0 6.25e-05  0 0.00975 0.01  -1.394653262463558e-18  
0 0.000125  0 0.00975 0.01  -1.692130712964332e-17  
0 0.0001875  0 0.00975 0.01  -1.344144011817938e-17  
0 0.00025  0 0.00975 0.01  -2.46521351220022e-17  
0 0.0003125  0 0.00975 0.01  1.028215287667897e-18  
0 0.000375  0 0.00975 0.01  4.876261581889956e-18  
0 0.0004375  0 0.00975 0.01  2.10477357348502e-17  
0 0.0005  0 0.00975 0.01  -5.144557430240022e-18  
0 0.0005625000000000001  0 0.00975 0.01  -1.568072210160231e-17  
0 0.0006250000000000001  0 0.00975 0.01  -2.469519717363594e-18  
0 0.0006875000000000002  0 0.00975 0.01  8.159814264961668e-17  
0 0.0007500000000000002  0 0.00975 0.01  1.324589736056484e-17  
0 0.0008125000000000003  0 0.00975 0.01  4.222978110863597e-17  
0 0.0008750000000000003  0 0.00975 0.01  -1.879112016101978e-17  
0 0.0009375000000000004  0 0.00975 0.01  4.981200044792113e-16  
0 0.001  0 0.00975 0.01  2.000255550250105e-17  
0 0.001062500000000001  0 0.00975 0.01  3.130987285016947e-16  
0 0.001125000000000001  0 0.00975 0.01  1.159799488397528e-16  
0 0.001187500000000001  0 0.00975 0.01  1.953786212460394e-17  
0 0.001250000000000001  0 0.00975 0.01  2.839363512509399e-16  
0 0.001312500000000001  0 0.00975 0.01  -1.791019266759564e-16  
0 0.001375000000000001  0 0.00975 0.01  1.4405724793851e-16  
0 0.001437500000000001  0 0.00975 0.01  2.180374138927939e-16  
0 0.001500000000000001  0 0.00975 0.01  3.308422572861026e-17  
0 0.001562500000000001  0 0.00975 0.01  5.665094060398888e-17  
0 0.001625000000000001  0 0.00975 0.01  -4.819320002933937e-17  
0 0.001687500000000001  0 0.00975 0.01  1.369467457683563e-17  
0 0.001750000000000001  0 0.00975 0.01  -2.772695417644809e-18  
0 0.001812500000000001  0 0.00975 0.01  -7.164337601328142e-18  
0 0.001875000000000001  0 0.00975 0.01  -8.410376718073303e-18  
0 0.001937500000000001  0 0.00975 0.01  -2.016198464832052e-18  
0 0.002000000000000001  0 0.00975 0.01  -6.331278320414462e-18  
0 0.002062500000000001  0 0.00975 0.01  -1.207668577504766e-17  
0 0.002125000000000001  0 0.00975 0.01  -2.422177713445115e-19  
0 0.002187500000000002  0 0.00975 0.01  3.040232943358081e-18  
0 0.002250000000000002  0 0.00975 0.01  -6.043275444693621e-18  
0 0.002312500000000002  0 0.00975 0.01  -7.795637840785216e-18  
0 0.002375000000000002  0 0.00975 0.01  2.049814790588279e-18  
0 0.002437500000000002  0 0.00975 0.01  8.783929692948259e-18  
0 0.002500000000000002  0 0.00975 0.01  5.646230967495904e-18  
0 0.002562500000000002  0 0.00975 0.01  5.47913615632372e-18  
0 0.002625000000000002  0 0.00975 0.01  -7.30010577032953e-18  
0 0.002687500000000002  0 0.00975 0.01  -1.257270172947136e-18  
0 0.002750000000000002  0 0.00975 0.01  1.914934723263443e-17  
0 0.002812500000000002  0 0.00975 0.01  7.147477718988278e-18  
0 0.002875000000000002  0 0.00975 0.01  -5.348208656102701e-18  
0 0.002937500000000002  0 0.00975 0.01  1.242748746597261e-17  
0 0.003000000000000002  0 0.00975 0.01  -9.064246369662e-19  
0 0.003062500000000002  0 0.00975 0.01  -1.083373546320561e-17  
0 0.003125000000000002  0 0.00975 0.01  2.855241379874164e-18  
0 0.003187500000000002  0 0.00975 0.01  -8.377266984835633e-18  
0 0.003250000000000002  0 0.00975 0.01  -9.474476938435783e-19  
0 0.003312500000000003  0 0.00975 0.01  -8.163763024708708e-18  
0 0.003375000000000003  0 0.00975 0.01  -4.532880605368651e-18  
0 0.003437500000000003  0 0.00975 0.01  -5.836480531853974e-18  
0 0.003500000000000003  0 0.00975 0.01  -2.172722799284311e-18  
0 0.003562500000000003  0 0.00975 0.01  -2.021935132340776e-17  
0 0.003625000000000003  0 0.00975 0.01  -6.920400952132991e-19  
0 0.003687500000000003  0 0.00975 0.01  -2.733532777214607e-18  
0 0.003750000000000003  0 0.00975 0.01  -2.239614621891598e-18  
0 0.003812500000000003  0 0.00975 0.01  5.385511637348446e-18  
0 0.003875000000000003  0 0.00975 0.01  1.813504025673757e-18  
0 0.003937500000000003  0 0.00975 0.01  -3.793093629928337e-18  
0 0.004000000000000003  0 0.00975 0.01  8.756066495418092e-18  
0 0.004031250000000003  0 0.00975 0.01  -5.280736067224036e-18  
0 0.004062500000000003  0 0.00975 0.01  -6.801658089399658e-19  
0 0.004093750000000003  0 0.00975 0.01  -2.088931573191982e-18  
0 0.004125000000000003  0 0.00975 0.01  5.05823288600732e-19  
0 0.004156250000000003  0 0.00975 0.01  2.512624776113868e-18  
0 0.004187500000000003  0 0.00975 0.01  7.959044420614556e-18  
0 0.004218750000000003  0 0.00975 0.01  4.66114799643215e-18  
0 0.004250000000000003  0 0.00975 0.01  -8.900757306364982e-18  
0 0.004281250000000003  0 0.00975 0.01  -1.179320380757548e-17  
0 0.004312500000000003  0 0.00975 0.01  -3.868334204314002e-18  
0 0.004343750000000003  0 0.00975 0.01  1.241873836947972e-17  
0 0.004375000000000003  0 0.00975 0.01  -7.205596437263934e-18  
0 0.004406250000000003  0 0.00975 0.01  -9.790865567768116e-19  
0 0.004437500000000003  0 0.00975 0.01  1.171930313280633e-17  
0 0.004468750000000003  0 0.00975 0.01  7.290230912169258e-18  
0 0.004500000000000003  0 0.00975 0.01  5.876677245716724e-19  
0 0.004531250000000003  0 0.00975 0.01  -4.212102130592428e-18  
0 0.004562500000000003  0 0.00975 0.01  -5.842920373773365e-18  
0 0.004593750000000003  0 0.00975 0.01  -1.178295619083459e-18  
0 0.004625000000000003  0 0.00975 0.01  1.219118911632036e-17  
0 0.004656250000000003  0 0.00975 0.01  -1.124729975837449e-18  
0 0.004687500000000003  0 0.00975 0.01  -9.498222358854957e-18  
0 0.004718750000000003  0 0.00975 0.01  8.438465203617469e-18  
0 0.004750000000000003  0 0.00975 0.01  1.254008093576541e-17  
0 0.004781250000000003  0 0.00975 0.01  -5.591889717038987e-18  
0 0.004812500000000003  0 0.00975 0.01  3.521395586367748e-18  
0 0.004843750000000003  0 0.00975 0.01  -3.171125232814929e-18  


==> Stent_Coupled_Displacement_y_dat.txt <==
0 0.00      0 0.00975 0.01  -0.00  
0 6.25e-05  0 0.00975 0.01  -0.001125000000000001  
0 0.000125  0 0.00975 0.01  -0.002249999999999999  
0 0.0001875  0 0.00975 0.01  -0.003374999999999997  
0 0.00025  0 0.00975 0.01  -0.004499999999999996  
0 0.0003125  0 0.00975 0.01  -0.005624999999999997  
0 0.000375  0 0.00975 0.01  -0.006749999999999996  
0 0.0004375  0 0.00975 0.01  -0.007874999999999998  
0 0.0005  0 0.00975 0.01  -0.008999999999999992  
0 0.0005625000000000001  0 0.00975 0.01  -0.01012499999999998  
0 0.0006250000000000001  0 0.00975 0.01  -0.01125000000000002  
0 0.0006875000000000002  0 0.00975 0.01  -0.01237500000000001  
0 0.0007500000000000002  0 0.00975 0.01  -0.01349999999999999  
0 0.0008125000000000003  0 0.00975 0.01  -0.01462500000000001  
0 0.0008750000000000003  0 0.00975 0.01  -0.01574999999999999  
0 0.0009375000000000004  0 0.00975 0.01  -0.01687499999999999  
0 0.001  0 0.00975 0.01  -0.01799999999999999  
0 0.001062500000000001  0 0.00975 0.01  -0.01799999999999996  
0 0.001125000000000001  0 0.00975 0.01  -0.01800000000000003  
0 0.001187500000000001  0 0.00975 0.01  -0.01799999999999999  
0 0.001250000000000001  0 0.00975 0.01  -0.018  
0 0.001312500000000001  0 0.00975 0.01  -0.018  
0 0.001375000000000001  0 0.00975 0.01  -0.018  
0 0.001437500000000001  0 0.00975 0.01  -0.018  
0 0.001500000000000001  0 0.00975 0.01  -0.018  
0 0.001562500000000001  0 0.00975 0.01  -0.018  
0 0.001625000000000001  0 0.00975 0.01  -0.018  
0 0.001687500000000001  0 0.00975 0.01  -0.01800000000000002  
0 0.001750000000000001  0 0.00975 0.01  -0.01800000000000002  
0 0.001812500000000001  0 0.00975 0.01  -0.018  
0 0.001875000000000001  0 0.00975 0.01  -0.01799999999999995  
0 0.001937500000000001  0 0.00975 0.01  -0.01800000000000001  
0 0.002000000000000001  0 0.00975 0.01  -0.01800000000000003  
0 0.002062500000000001  0 0.00975 0.01  -0.01799999999999999  
0 0.002125000000000001  0 0.00975 0.01  -0.01799999999999999  
0 0.002187500000000002  0 0.00975 0.01  -0.01799999999999998  
0 0.002250000000000002  0 0.00975 0.01  -0.018  
0 0.002312500000000002  0 0.00975 0.01  -0.018  
0 0.002375000000000002  0 0.00975 0.01  -0.01799999999999997  
0 0.002437500000000002  0 0.00975 0.01  -0.01800000000000001  
0 0.002500000000000002  0 0.00975 0.01  -0.01799999999999997  
0 0.002562500000000002  0 0.00975 0.01  -0.018  
0 0.002625000000000002  0 0.00975 0.01  -0.01799999999999997  
0 0.002687500000000002  0 0.00975 0.01  -0.01800000000000002  
0 0.002750000000000002  0 0.00975 0.01  -0.018  
0 0.002812500000000002  0 0.00975 0.01  -0.01799999999999999  
0 0.002875000000000002  0 0.00975 0.01  -0.01799999999999996  
0 0.002937500000000002  0 0.00975 0.01  -0.01799999999999999  
0 0.003000000000000002  0 0.00975 0.01  -0.0179999999992598  
0 0.003062500000000002  0 0.00975 0.01  -0.01799999999594488  
0 0.003125000000000002  0 0.00975 0.01  -0.0179999999978911  
0 0.003187500000000002  0 0.00975 0.01  -0.01799999999863424  
0 0.003250000000000002  0 0.00975 0.01  -0.01800000000023899  
0 0.003312500000000003  0 0.00975 0.01  -0.01799999999899275  
0 0.003375000000000003  0 0.00975 0.01  -0.01799999999860969  
0 0.003437500000000003  0 0.00975 0.01  -0.01799999999875548  
0 0.003500000000000003  0 0.00975 0.01  -0.01800000000066969  
0 0.003562500000000003  0 0.00975 0.01  -0.01799999999620907  
0 0.003625000000000003  0 0.00975 0.01  -0.01799999999871369  
0 0.003687500000000003  0 0.00975 0.01  -0.01799999999939128  
0 0.003750000000000003  0 0.00975 0.01  -0.01800000000322847  
0 0.003812500000000003  0 0.00975 0.01  -0.01800000000086871  
0 0.003875000000000003  0 0.00975 0.01  -0.01800000000128613  
0 0.003937500000000003  0 0.00975 0.01  -0.01799999999935079  
0 0.004000000000000003  0 0.00975 0.01  -0.01799999999503927  
0 0.004031250000000003  0 0.00975 0.01  -0.01799999999500332  
0 0.004062500000000003  0 0.00975 0.01  -0.0179999700043306  
0 0.004093750000000003  0 0.00975 0.01  -0.01799994330341841  
0 0.004125000000000003  0 0.00975 0.01  -0.01799989092993962  
0 0.004156250000000003  0 0.00975 0.01  -0.01799978728954101  
0 0.004187500000000003  0 0.00975 0.01  -0.01799958159830361  
0 0.004218750000000003  0 0.00975 0.01  -0.01799917492874223  
0 0.004250000000000003  0 0.00975 0.01  -0.01799837999491242  
0 0.004281250000000003  0 0.00975 0.01  -0.01799685540407652  
0 0.004312500000000003  0 0.00975 0.01  -0.01799400853456018  
0 0.004343750000000003  0 0.00975 0.01  -0.01798886974666798  
0 0.004375000000000003  0 0.00975 0.01  -0.01797995931129922  
0 0.004406250000000003  0 0.00975 0.01  -0.01796519006638943  
0 0.004437500000000003  0 0.00975 0.01  -0.01794186018968087  
0 0.004468750000000003  0 0.00975 0.01  -0.01790676393521275  
0 0.004500000000000003  0 0.00975 0.01  -0.01785637989081485  
0 0.004531250000000003  0 0.00975 0.01  -0.01778700000422267  
0 0.004562500000000003  0 0.00975 0.01  -0.01769459004752209  
0 0.004593750000000003  0 0.00975 0.01  -0.01757413749197255  
0 0.004625000000000003  0 0.00975 0.01  -0.01741818041835854  
0 0.004656250000000003  0 0.00975 0.01  -0.01721393793316089  
0 0.004687500000000003  0 0.00975 0.01  -0.01693756347368964  
0 0.004718750000000003  0 0.00975 0.01  -0.01654138892449101  
0 0.004750000000000003  0 0.00975 0.01  -0.0159209687700588  
0 0.004781250000000003  0 0.00975 0.01  -0.01481569299668304  
0 0.004812500000000003  0 0.00975 0.01  -0.01246413836750762  
0 0.004843750000000003  0 0.00975 0.01  -0.006828615114525801
0 0.004875000000000003  0 0.00975 0.01  -0.000000000000000028



==> Stent_Coupled_Displacement_z_dat.txt <==
0 6.25e-05  0 0.00975 0.01  -2.775184613482876e-20  
0 0.000125  0 0.00975 0.01  9.573683000132699e-18  
0 0.0001875  0 0.00975 0.01  1.340349946844514e-17  
0 0.00025  0 0.00975 0.01  -1.803125455831965e-17  
0 0.0003125  0 0.00975 0.01  -8.292992321938069e-18  
0 0.000375  0 0.00975 0.01  -1.135266334414464e-17  
0 0.0004375  0 0.00975 0.01  -2.818959066554717e-17  
0 0.0005  0 0.00975 0.01  -5.695303249790669e-17  
0 0.0005625000000000001  0 0.00975 0.01  1.242637606184936e-17  
0 0.0006250000000000001  0 0.00975 0.01  -9.408781133259207e-18  
0 0.0006875000000000002  0 0.00975 0.01  -2.959051052712439e-17  
0 0.0007500000000000002  0 0.00975 0.01  -6.179034228349361e-17  
0 0.0008125000000000003  0 0.00975 0.01  8.520507623389933e-18  
0 0.0008750000000000003  0 0.00975 0.01  -1.504395026760853e-16  
0 0.0009375000000000004  0 0.00975 0.01  3.780099913681662e-17  
0 0.001  0 0.00975 0.01  1.981018260961489e-17  
0 0.001062500000000001  0 0.00975 0.01  -1.573600272818527e-17  
0 0.001125000000000001  0 0.00975 0.01  3.992991968042476e-17  
0 0.001187500000000001  0 0.00975 0.01  -1.16559735206445e-16  
0 0.001250000000000001  0 0.00975 0.01  -8.560202771796544e-17  
0 0.001312500000000001  0 0.00975 0.01  1.141785743920406e-17  
0 0.001375000000000001  0 0.00975 0.01  -2.261920456694164e-17  
0 0.001437500000000001  0 0.00975 0.01  -3.95830023108092e-17  
0 0.001500000000000001  0 0.00975 0.01  -2.225562382729654e-17  
0 0.001562500000000001  0 0.00975 0.01  -8.714753844891597e-17  
0 0.001625000000000001  0 0.00975 0.01  8.18839076931555e-18  
0 0.001687500000000001  0 0.00975 0.01  -1.95174443311283e-18  
0 0.001750000000000001  0 0.00975 0.01  -3.681257513129426e-18  
0 0.001812500000000001  0 0.00975 0.01  -6.633960250833959e-18  
0 0.001875000000000001  0 0.00975 0.01  1.201722730925644e-18  
0 0.001937500000000001  0 0.00975 0.01  -1.412243376690718e-18  
0 0.002000000000000001  0 0.00975 0.01  -4.615958205468256e-18  
0 0.002062500000000001  0 0.00975 0.01  -1.095388683262782e-18  
0 0.002125000000000001  0 0.00975 0.01  -1.925113256021674e-18  
0 0.002187500000000002  0 0.00975 0.01  3.857508516495668e-18  
0 0.002250000000000002  0 0.00975 0.01  1.008077798214594e-18  
0 0.002312500000000002  0 0.00975 0.01  -5.47535303350771e-18  
0 0.002375000000000002  0 0.00975 0.01  -1.465260898364206e-18  
0 0.002437500000000002  0 0.00975 0.01  -1.355497307226632e-18  
0 0.002500000000000002  0 0.00975 0.01  3.981144148841949e-18  
0 0.002562500000000002  0 0.00975 0.01  9.015504119776608e-19  
0 0.002625000000000002  0 0.00975 0.01  -3.873147575990214e-18  
0 0.002687500000000002  0 0.00975 0.01  9.472662939136428e-19  
0 0.002750000000000002  0 0.00975 0.01  -4.085553877460347e-19  
0 0.002812500000000002  0 0.00975 0.01  -3.689027618573012e-18  
0 0.002875000000000002  0 0.00975 0.01  6.202161078893625e-18  
0 0.002937500000000002  0 0.00975 0.01  -3.893629321666764e-18  
0 0.003000000000000002  0 0.00975 0.01  2.308126980093673e-19  
0 0.003062500000000002  0 0.00975 0.01  -2.125635402858979e-18  
0 0.003125000000000002  0 0.00975 0.01  -1.237320795551677e-19  
0 0.003187500000000002  0 0.00975 0.01  -1.073948104522031e-18  
0 0.003250000000000002  0 0.00975 0.01  1.773013140474276e-18  
0 0.003312500000000003  0 0.00975 0.01  3.229890432131253e-20  
0 0.003375000000000003  0 0.00975 0.01  8.015690682840044e-21  
0 0.003437500000000003  0 0.00975 0.01  -1.389683999494026e-18  
0 0.003500000000000003  0 0.00975 0.01  1.793754447306337e-18  
0 0.003562500000000003  0 0.00975 0.01  -2.363837698460341e-19  
0 0.003625000000000003  0 0.00975 0.01  4.955640132422399e-19  
0 0.003687500000000003  0 0.00975 0.01  -2.726197888696937e-18  
0 0.003750000000000003  0 0.00975 0.01  4.521589180425249e-18  
0 0.003812500000000003  0 0.00975 0.01  7.18585102571233e-18  
0 0.003875000000000003  0 0.00975 0.01  2.625848387560491e-19  
0 0.003937500000000003  0 0.00975 0.01  -1.817914473727247e-18  
0 0.004000000000000003  0 0.00975 0.01  -1.51864962232945e-18  
0 0.004031250000000003  0 0.00975 0.01  -2.715632478838739e-18  
0 0.004062500000000003  0 0.00975 0.01  2.905090983134317e-18  
0 0.004093750000000003  0 0.00975 0.01  4.120209163469609e-19  
0 0.004125000000000003  0 0.00975 0.01  -7.084927600973759e-19  
0 0.004156250000000003  0 0.00975 0.01  -1.205799226138536e-18  
0 0.004187500000000003  0 0.00975 0.01  4.840587377017108e-18  
0 0.004218750000000003  0 0.00975 0.01  -2.993283254501233e-18  
0 0.004250000000000003  0 0.00975 0.01  3.883950743494658e-18  
0 0.004281250000000003  0 0.00975 0.01  -1.790599931254828e-18  
0 0.004312500000000003  0 0.00975 0.01  -4.151646112514993e-19  
0 0.004343750000000003  0 0.00975 0.01  1.257582819957933e-18  
0 0.004375000000000003  0 0.00975 0.01  -4.13963769168511e-18  
0 0.004406250000000003  0 0.00975 0.01  -1.762185274994727e-18  
0 0.004437500000000003  0 0.00975 0.01  -4.613889107294517e-18  
0 0.004468750000000003  0 0.00975 0.01  1.399528092342924e-18  
0 0.004500000000000003  0 0.00975 0.01  -3.374623203063777e-19  
0 0.004531250000000003  0 0.00975 0.01  -1.118405103397832e-18  
0 0.004562500000000003  0 0.00975 0.01  6.545643890897179e-19  
0 0.004593750000000003  0 0.00975 0.01  -1.132245800446079e-18  
0 0.004625000000000003  0 0.00975 0.01  2.630371223900664e-18  
0 0.004656250000000003  0 0.00975 0.01  1.296366618603958e-18  
0 0.004687500000000003  0 0.00975 0.01  4.394830044929866e-18  
0 0.004718750000000003  0 0.00975 0.01  6.663260978316667e-18  
0 0.004750000000000003  0 0.00975 0.01  -3.30373823966714e-18  
0 0.004781250000000003  0 0.00975 0.01  3.986872943537877e-18  
0 0.004812500000000003  0 0.00975 0.01  3.997655029686398e-18  
0 0.004843750000000003  0 0.00975 0.01  2.916438323062066e-18  


==> Stent_Coupled_GL_yy_dat.txt <==
0 6.25e-05  0 0.00975 0.01  -1.598721155460225e-14  
0 0.000125  0 0.00975 0.01  1.4210854715202e-14  
0 0.0001875  0 0.00975 0.01  1.77635683940025e-14  
0 0.00025  0 0.00975 0.01  6.394884621840902e-14  
0 0.0003125  0 0.00975 0.01  8.526512829121202e-14  
0 0.000375  0 0.00975 0.01  1.20792265079217e-13  
0 0.0004375  0 0.00975 0.01  1.70530256582424e-13  
0 0.0005  0 0.00975 0.01  1.56319401867222e-13  
0 0.0005625000000000001  0 0.00975 0.01  3.694822225952521e-13  
0 0.0006250000000000001  0 0.00975 0.01  -1.27897692436818e-13  
0 0.0006875000000000002  0 0.00975 0.01  1.4210854715202e-14  
0 0.0007500000000000002  0 0.00975 0.01  2.984279490192421e-13  
0 0.0008125000000000003  0 0.00975 0.01  1.13686837721616e-13  
0 0.0008750000000000003  0 0.00975 0.01  -8.526512829121202e-14  
0 0.0009375000000000004  0 0.00975 0.01  1.989519660128281e-13  
0 0.001  0 0.00975 0.01  3.979039320256561e-13  
0 0.001062500000000001  0 0.00975 0.01  2.557953848736361e-13  
0 0.001125000000000001  0 0.00975 0.01  -2.557953848736361e-13  
0 0.001187500000000001  0 0.00975 0.01  3.694822225952521e-13  
0 0.001250000000000001  0 0.00975 0.01  -2.842170943040401e-14  
0 0.001312500000000001  0 0.00975 0.01  -5.684341886080801e-14  
0 0.001375000000000001  0 0.00975 0.01  -2.557953848736361e-13  
0 0.001437500000000001  0 0.00975 0.01  -3.410605131648481e-13  
0 0.001500000000000001  0 0.00975 0.01  1.13686837721616e-13  
0 0.001562500000000001  0 0.00975 0.01  -2.842170943040401e-13  
0 0.001625000000000001  0 0.00975 0.01  -1.13686837721616e-13  
0 0.001687500000000001  0 0.00975 0.01  -5.684341886080801e-14  
0 0.001750000000000001  0 0.00975 0.01  -1.989519660128281e-13  
0 0.001812500000000001  0 0.00975 0.01  -5.684341886080801e-14  
0 0.001875000000000001  0 0.00975 0.01  7.673861546209082e-13  
0 0.001937500000000001  0 0.00975 0.01  1.989519660128281e-13  
0 0.002000000000000001  0 0.00975 0.01  -1.13686837721616e-13  
0 0.002062500000000001  0 0.00975 0.01  -1.989519660128281e-13  
0 0.002125000000000001  0 0.00975 0.01  6.821210263296962e-13  
0 0.002187500000000002  0 0.00975 0.01  1.989519660128281e-13  
0 0.002250000000000002  0 0.00975 0.01  1.989519660128281e-13  
0 0.002312500000000002  0 0.00975 0.01  -8.526512829121202e-14  
0 0.002375000000000002  0 0.00975 0.01  5.115907697472721e-13  
0 0.002437500000000002  0 0.00975 0.01  3.126388037344441e-13  
0 0.002500000000000002  0 0.00975 0.01  6.252776074688882e-13  
0 0.002562500000000002  0 0.00975 0.01  -8.526512829121202e-14  
0 0.002625000000000002  0 0.00975 0.01  8.810729923425242e-13  
0 0.002687500000000002  0 0.00975 0.01  -4.547473508864641e-13  
0 0.002750000000000002  0 0.00975 0.01  5.684341886080801e-14  
0 0.002812500000000002  0 0.00975 0.01  5.684341886080801e-14  
0 0.002875000000000002  0 0.00975 0.01  9.663381206337363e-13  
0 0.002937500000000002  0 0.00975 0.01  3.410605131648481e-13  
0 0.003000000000000002  0 0.00975 0.01  1.13686837721616e-13  
0 0.003062500000000002  0 0.00975 0.01  -4.547473508864641e-13  
0 0.003125000000000002  0 0.00975 0.01  5.115907697472721e-13  
0 0.003187500000000002  0 0.00975 0.01  7.673861546209082e-13  
0 0.003250000000000002  0 0.00975 0.01  -4.831690603168681e-13  
0 0.003312500000000003  0 0.00975 0.01  3.410605131648481e-13  
0 0.003375000000000003  0 0.00975 0.01  1.13686837721616e-13  
0 0.003437500000000003  0 0.00975 0.01  -2.842170943040401e-13  
0 0.003500000000000003  0 0.00975 0.01  -7.958078640513122e-13  
0 0.003562500000000003  0 0.00975 0.01  9.379164112033322e-13  
0 0.003625000000000003  0 0.00975 0.01  3.694822225952521e-13  
0 0.003687500000000003  0 0.00975 0.01  -1.222133505507372e-12  
0 0.003750000000000003  0 0.00975 0.01  -1.13686837721616e-12  
0 0.003812500000000003  0 0.00975 0.01  -4.831690603168681e-13  
0 0.003875000000000003  0 0.00975 0.01  -3.410605131648481e-13  
0 0.003937500000000003  0 0.00975 0.01  -1.733724275254644e-12  
0 0.004000000000000003  0 0.00975 0.01  1.13686837721616e-12  
0 0.004031250000000003  0 0.00975 0.01  6.821210263296962e-13  
0 0.004062500000000003  0 0.00975 0.01  -2.973260349037332e-08  
0 0.004093750000000003  0 0.00975 0.01  -5.619503284925997e-08  
0 0.004125000000000003  0 0.00975 0.01  -1.081008291214935e-07  
0 0.004156250000000003  0 0.00975 0.01  -2.108159327107728e-07  
0 0.004187500000000003  0 0.00975 0.01  -4.146568237106685e-07  
0 0.004218750000000003  0 0.00975 0.01  -8.1756758846252e-07  
0 0.004250000000000003  0 0.00975 0.01  -1.604814306499502e-06  
0 0.004281250000000003  0 0.00975 0.01  -3.113359283546391e-06  
0 0.004312500000000003  0 0.00975 0.01  -5.925750208912728e-06  
0 0.004343750000000003  0 0.00975 0.01  -1.098736422616708e-05  
0 0.004375000000000003  0 0.00975 0.01  -1.971874858985867e-05  
0 0.004406250000000003  0 0.00975 0.01  -3.405985720150717e-05  
0 0.004437500000000003  0 0.00975 0.01  -5.639955252523254e-05  
0 0.004468750000000003  0 0.00975 0.01  -8.929576279326223e-05  
0 0.004500000000000003  0 0.00975 0.01  -0.0001350876708691162  
0 0.004531250000000003  0 0.00975 0.01  -0.0001955302509659695  
0 0.004562500000000003  0 0.00975 0.01  -0.0002716771941292939  
0 0.004593750000000003  0 0.00975 0.01  -0.0003641546551789721  
0 0.004625000000000003  0 0.00975 0.01  -0.0004738143395093819  
0 0.004656250000000003  0 0.00975 0.01  -0.0006026402762219774  
0 0.004687500000000003  0 0.00975 0.01  -0.0007547694274550043  
0 0.004718750000000003  0 0.00975 0.01  -0.0009373893374339248  
0 0.004750000000000003  0 0.00975 0.01  -0.001160607111919232  
0 0.004781250000000003  0 0.00975 0.01  -0.001429837420375335  
0 0.004812500000000003  0 0.00975 0.01  -0.001692819186332295  
0 0.004843750000000003  0 0.00975 0.01  -0.001442338160299372  


==> Stent_Coupled_PK2_yy_dat.txt <==
0 6.25e-05  0 0.00975 0.01  543739.5211722504  
0 0.000125  0 0.00975 0.01  1057649.875910363  
0 0.0001875  0 0.00975 0.01  1550991.43642628  
0 0.00025  0 0.00975 0.01  2030525.108600902  
0 0.0003125  0 0.00975 0.01  2501019.437163263  
0 0.000375  0 0.00975 0.01  2965738.634761504  
0 0.0004375  0 0.00975 0.01  3426852.025194433  
0 0.0005  0 0.00975 0.01  3885687.836235636  
0 0.0005625000000000001  0 0.00975 0.01  4342802.567380638  
0 0.0006250000000000001  0 0.00975 0.01  4797904.312410458  
0 0.0006875000000000002  0 0.00975 0.01  5249706.613263519  
0 0.0007500000000000002  0 0.00975 0.01  5695779.778028385  
0 0.0008125000000000003  0 0.00975 0.01  6132413.656582608  
0 0.0008750000000000003  0 0.00975 0.01  6554435.510883735  
0 0.0009375000000000004  0 0.00975 0.01  6954839.121350151  
0 0.001  0 0.00975 0.01  7306302.453706978  
0 0.001062500000000001  0 0.00975 0.01  7258989.554509006  
0 0.001125000000000001  0 0.00975 0.01  7213802.87806341  
0 0.001187500000000001  0 0.00975 0.01  7170617.458650053  
0 0.001250000000000001  0 0.00975 0.01  7129344.688835767  
0 0.001312500000000001  0 0.00975 0.01  7089899.844536616  
0 0.001375000000000001  0 0.00975 0.01  7052201.964448485  
0 0.001437500000000001  0 0.00975 0.01  7016173.747961922  
0 0.001500000000000001  0 0.00975 0.01  6981744.123256581  
0 0.001562500000000001  0 0.00975 0.01  6948836.761212573  
0 0.001625000000000001  0 0.00975 0.01  6917389.4916259  
0 0.001687500000000001  0 0.00975 0.01  6887336.886571934  
0 0.001750000000000001  0 0.00975 0.01  6858614.016241696  
0 0.001812500000000001  0 0.00975 0.01  6831160.362428304  
0 0.001875000000000001  0 0.00975 0.01  6804920.557085212  
0 0.001937500000000001  0 0.00975 0.01  6779840.751573544  
0 0.002000000000000001  0 0.00975 0.01  6755871.436976014  
0 0.002062500000000001  0 0.00975 0.01  6732965.620524688  
0 0.002125000000000001  0 0.00975 0.01  6711075.213473318  
0 0.002187500000000002  0 0.00975 0.01  6690154.623693989  
0 0.002250000000000002  0 0.00975 0.01  6670160.624245913  
0 0.002312500000000002  0 0.00975 0.01  6651052.610984434  
0 0.002375000000000002  0 0.00975 0.01  6632790.995211601  
0 0.002437500000000002  0 0.00975 0.01  6615338.186825171  
0 0.002500000000000002  0 0.00975 0.01  6598658.263497093  
0 0.002562500000000002  0 0.00975 0.01  6582716.514191128  
0 0.002625000000000002  0 0.00975 0.01  6567481.868395869  
0 0.002687500000000002  0 0.00975 0.01  6552920.950080878  
0 0.002750000000000002  0 0.00975 0.01  6539005.380241901  
0 0.002812500000000002  0 0.00975 0.01  6525706.244120416  
0 0.002875000000000002  0 0.00975 0.01  6512996.651498395  
0 0.002937500000000002  0 0.00975 0.01  6500849.204509937  
0 0.003000000000000002  0 0.00975 0.01  6506886.865014028  
0 0.003062500000000002  0 0.00975 0.01  6514031.500565289  
0 0.003125000000000002  0 0.00975 0.01  6522068.179992905  
0 0.003187500000000002  0 0.00975 0.01  6530575.377611708  
0 0.003250000000000002  0 0.00975 0.01  6539000.243456037  
0 0.003312500000000003  0 0.00975 0.01  6546757.874792245  
0 0.003375000000000003  0 0.00975 0.01  6553344.320177938  
0 0.003437500000000003  0 0.00975 0.01  6558431.266106548  
0 0.003500000000000003  0 0.00975 0.01  6561916.761838664  
0 0.003562500000000003  0 0.00975 0.01  6563923.822231016  
0 0.003625000000000003  0 0.00975 0.01  6564759.070932709  
0 0.003687500000000003  0 0.00975 0.01  6564854.257041461  
0 0.003750000000000003  0 0.00975 0.01  6564702.559857385  
0 0.003812500000000003  0 0.00975 0.01  6564801.319260955  
0 0.003875000000000003  0 0.00975 0.01  6565597.814190416  
0 0.003937500000000003  0 0.00975 0.01  6567441.275941348  
0 0.004000000000000003  0 0.00975 0.01  6599481.395745186  
0 0.004031250000000003  0 0.00975 0.01  6616075.327390322  
0 0.004062500000000003  0 0.00975 0.01  6623379.955800463  
0 0.004093750000000003  0 0.00975 0.01  6632191.382151257  
0 0.004125000000000003  0 0.00975 0.01  6632863.824855001  
0 0.004156250000000003  0 0.00975 0.01  6616733.624747858  
0 0.004187500000000003  0 0.00975 0.01  6566676.415072042  
0 0.004218750000000003  0 0.00975 0.01  6449408.282131564  
0 0.004250000000000003  0 0.00975 0.01  6201957.685386064  
0 0.004281250000000003  0 0.00975 0.01  5709657.245757747  
0 0.004312500000000003  0 0.00975 0.01  4773940.541550334  
0 0.004343750000000003  0 0.00975 0.01  3072013.543708888  
0 0.004375000000000003  0 0.00975 0.01  118135.4789615618  
0 0.004406250000000003  0 0.00975 0.01  -4751537.036479388  
0 0.004437500000000003  0 0.00975 0.01  -12353856.44701243  
0 0.004468750000000003  0 0.00975 0.01  -23560312.38576645  
0 0.004500000000000003  0 0.00975 0.01  -39159618.3876028  
0 0.004531250000000003  0 0.00975 0.01  -59726528.86240038  
0 0.004562500000000003  0 0.00975 0.01  -85574882.42784439  
0 0.004593750000000003  0 0.00975 0.01  -116842166.0237799  
0 0.004625000000000003  0 0.00975 0.01  -153694829.0102716  
0 0.004656250000000003  0 0.00975 0.01  -196593774.0501831  
0 0.004687500000000003  0 0.00975 0.01  -246526944.7905326  
0 0.004718750000000003  0 0.00975 0.01  -304991495.1896724  
0 0.004750000000000003  0 0.00975 0.01  -372905442.6074462  
0 0.004781250000000003  0 0.00975 0.01  -443936821.056038  
0 0.004812500000000003  0 0.00975 0.01  -466753792.6827005  
0 0.004843750000000003  0 0.00975 0.01  -145792921.1898635  


==> Stent_Coupled_Reaction_Force_1_dat.dat <==
6.25e-05  -1.097610098130741e-16
0.000125  -4.381179687839225e-15
0.0001875  5.807086219928599e-15
0.00025  -2.330253924180403e-14
0.0003125  -1.370144184138621e-14
0.000375  1.354689981327438e-14
0.0004375  -2.104227848165993e-15
0.0005  -2.427494453328398e-14
0.0005625000000000001  5.206819000694812e-14
0.0006250000000000001  3.290210100457571e-14
0.0006875000000000002  5.096306060171639e-14
0.0007500000000000002  -1.264657184414642e-14
0.0008125000000000003  1.365035564982841e-14
0.0008750000000000003  8.228421780892225e-14
0.0009375000000000004  1.532141549421488e-14
0.001  3.220700813985699e-08
0.001062500000000001  6.80302018099149e-12
0.001125000000000001  -1.372544607351457e-14
0.001187500000000001  -6.813796666718425e-14
0.001250000000000001  -6.377123886772108e-14
0.001312500000000001  1.182995330892918e-15
0.001375000000000001  5.771791865132205e-14
0.001437500000000001  -5.15068972055285e-14
0.001500000000000001  -5.617994324717964e-14
0.001562500000000001  1.34023296856749e-14
0.001625000000000001  -5.839927756568668e-14
0.001687500000000001  -4.029750649177919e-14
0.001750000000000001  -3.017278757734508e-13
0.001812500000000001  -4.897820326715726e-14
0.001875000000000001  -1.45118734089346e-12
0.001937500000000001  -4.94371775823364e-12
0.002000000000000001  -4.068497979788272e-12
0.002062500000000001  -6.721806611530878e-12
0.002125000000000001  -8.818862852013974e-13
0.002187500000000002  4.88851842344131e-13
0.002250000000000002  -7.067958631182007e-12
0.002312500000000002  -2.501124578153075e-12
0.002375000000000002  -6.131256106629691e-12
0.002437500000000002  -1.495649444850454e-12
0.002500000000000002  -6.946714912535276e-12
0.002562500000000002  1.910424083061653e-12
0.002625000000000002  3.181936975505449e-12
0.002687500000000002  -5.378904157578168e-12
0.002750000000000002  8.550891835361538e-13
0.002812500000000002  1.016789760424199e-12
0.002875000000000002  3.596506519777419e-12
0.002937500000000002  2.645700866701455e-12
0.003000000000000002  4.930486489042308e-12
0.003062500000000002  -5.372054988427075e-13
0.003125000000000002  1.739613345746387e-12
0.003187500000000002  3.504179151420048e-12
0.003250000000000002  1.484335869606075e-12
0.003312500000000003  2.406562228132376e-12
0.003375000000000003  6.019440680065713e-12
0.003437500000000003  8.270099736987178e-13
0.003500000000000003  1.026168166483296e-11
0.003562500000000003  9.852838785697824e-13
0.003625000000000003  -1.621420865881913e-13
0.003687500000000003  2.401063284914591e-12
0.003750000000000003  6.52556226855949e-13
0.003812500000000003  -4.262845482684293e-12
0.003875000000000003  1.04277761576643e-12
0.003937500000000003  2.194201422545874e-13
0.004000000000000003  2.907287099269608e-12
0.004031250000000003  -2.850570863999299e-12
0.004062500000000003  -2.886910606266458e-12
0.004093750000000003  -5.878792322807399e-12
0.004125000000000003  1.490067896781379e-12
0.004156250000000003  -1.362606496857668e-12
0.004187500000000003  -3.727501153546353e-12
0.004218750000000003  -1.402034609423598e-12
0.004250000000000003  -4.590831945438284e-12
0.004281250000000003  -3.00868247118211e-12
0.004312500000000003  -2.351451730940928e-12
0.004343750000000003  -3.101154881330183e-12
0.004375000000000003  -1.485348131984153e-12
0.004406250000000003  -3.275795753805966e-13
0.004437500000000003  1.241346908301106e-12
0.004468750000000003  4.474869937118627e-13
0.004500000000000003  2.408844260608396e-13
0.004531250000000003  -6.173016627123491e-13
0.004562500000000003  3.548039648030109e-13
0.004593750000000003  1.610352363248047e-12
0.004625000000000003  2.740681125264227e-11
0.004656250000000003  3.378918011476384e-10
0.004687500000000003  1.684242713129461e-14
0.004718750000000003  -6.177280045834858e-14
0.004750000000000003  1.107148191794483e-14
0.004781250000000003  2.090358327668412e-11
0.004812500000000003  -2.340600727430902e-14
0.004843750000000003  8.545853524158598e-14


==> Stent_Coupled_Reaction_Force_2_dat.dat <==
0.00    4.958142084094316e-16
6.25e-05  4.958142084094316e-06
0.000125  1.856920471824464e-05
0.0001875  3.947743654739584e-05
0.00025  6.682847993954444e-05
0.0003125  0.0001000986588927207
0.000375  0.000138996299519489
0.0004375  0.000183403191109548
0.0005  0.0002333397566957734
0.0005625000000000001  0.0002889451066531575
0.0006250000000000001  0.0003504671187252155
0.0006875000000000002  0.000418259871989207
0.0007500000000000002  0.0004927870112664417
0.0008125000000000003  0.0005746302978976787
0.0008750000000000003  0.0006645028170388049
0.0009375000000000004  0.0007632657780172949
0.001  0.0008719784482833623
0.001062500000000001  0.0008719454110178361
0.001125000000000001  0.0008719454038934849
0.001187500000000001  0.0008719454039699836
0.001250000000000001  0.0008719454040641028
0.001312500000000001  0.0008719454039972135
0.001375000000000001  0.0008719454039453136
0.001437500000000001  0.0008719454038280769
0.001500000000000001  0.0008719454039530011
0.001562500000000001  0.0008707619121408259
0.001625000000000001  0.0008679400083954024
0.001687500000000001  0.0008591920832497701
0.001750000000000001  0.0008341296619869222
0.001812500000000001  0.0007704154934419451
0.001875000000000001  0.0006385985601003266
0.001937500000000001  0.0004429674731204338
0.002000000000000001  0.0002521435014099925
0.002062500000000001  0.0001247901989930177
0.002125000000000001  5.805425421074267e-05
0.002187500000000002  2.673591414161485e-05
0.002250000000000002  1.249835415595135e-05
0.002312500000000002  5.992094542886302e-06
0.002375000000000002  2.956878849592328e-06
0.002437500000000002  1.502966838576589e-06
0.002500000000000002  7.865764440176349e-07
0.002562500000000002  -8.961440467684937e-13
0.002625000000000002  -7.190049512946016e-13
0.002687500000000002  -4.615695964480715e-12
0.002750000000000002  1.889798162164695e-12
0.002812500000000002  8.444076305788195e-13
0.002875000000000002  1.893663428815823e-12
0.002937500000000002  1.867427478641476e-12
0.003000000000000002  -1.814396103304459e-11
0.003062500000000002  -1.082325651035795e-10
0.003125000000000002  -5.519637090337476e-11
0.003187500000000002  -3.560717007350255e-11
0.003250000000000002  1.064905312809227e-11
0.003312500000000003  -2.692215020460359e-11
0.003375000000000003  -3.3311964843559e-11
0.003437500000000003  -3.537628218549442e-11
0.003500000000000003  2.582040896194445e-11
0.003562500000000003  -1.024691311032509e-10
0.003625000000000003  -3.524524280857695e-11
0.003687500000000003  -1.501082789556437e-11
0.003750000000000003  8.592400486309338e-11
0.003812500000000003  2.074086390992308e-11
0.003875000000000003  3.279077866830344e-11
0.003937500000000003  -1.951628065565131e-11
0.004000000000000003  -1.300804885639051e-10
0.004031250000000003  -1.368054468653068e-10
0.004062500000000003  2.318907864679578e-11
0.004093750000000003  -1.087828533009829e-11
0.004125000000000003  -1.124220740055344e-10
0.004156250000000003  -1.797354209890372e-10
0.004187500000000003  -5.81045870193589e-11
0.004218750000000003  -1.2784095627194e-10
0.004250000000000003  -6.900526163974777e-11
0.004281250000000003  -2.320565655114652e-10
0.004312500000000003  -5.055753249092769e-11
0.004343750000000003  -9.148799987958302e-11
0.004375000000000003  -3.761639985302015e-11
0.004406250000000003  -1.816815804493404e-12
0.004437500000000003  9.840090238350674e-12
0.004468750000000003  7.817546328449379e-12
0.004500000000000003  -1.615491595228038e-11
0.004531250000000003  2.070192998142592e-13
0.004562500000000003  -1.370884533058529e-11
0.004593750000000003  2.692696033149235e-12
0.004625000000000003  1.966368258368889e-11
0.004656250000000003  3.31073140676719e-10
0.004687500000000003  -6.534893917211858e-13
0.004718750000000003  -4.929210145313609e-12
0.004750000000000003  -5.244759341972841e-12
0.004781250000000003  1.760660969571241e-11
0.004812500000000003  -6.10605052246555e-13
0.004843750000000003  -1.73572352092612e-13
0.004875000000000003  -1.73572352092612e-13


==> Stent_Coupled_Reaction_Force_3_dat.dat <==
6.25e-05  2.559923953852702e-19
0.000125  7.710249525098079e-20
0.0001875  -3.456993347166019e-19
0.00025  6.401886285683848e-19
0.0003125  5.912350976405192e-20
0.000375  5.95526097068138e-19
0.0004375  5.699067625337222e-19
0.0005  2.178808622715701e-18
0.0005625000000000001  -4.705830504814174e-20
0.0006250000000000001  1.495583079345889e-18
0.0006875000000000002  -1.062811281844883e-18
0.0007500000000000002  -4.283945231354979e-18
0.0008125000000000003  1.849733841165568e-17
0.0008750000000000003  4.605158653799531e-17
0.0009375000000000004  6.530971439187928e-18
0.001  1.17881299167355e-10
0.001062500000000001  2.500625462167454e-14
0.001125000000000001  1.371915441866149e-17
0.001187500000000001  -1.98053806209817e-17
0.001250000000000001  2.22426881482039e-18
0.001312500000000001  -3.306151572868296e-18
0.001375000000000001  1.200593763861106e-17
0.001437500000000001  2.799470360455064e-18
0.001500000000000001  -5.319168385409993e-19
0.001562500000000001  -1.170798056452456e-18
0.001625000000000001  1.761716033725637e-18
0.001687500000000001  -1.360652550645627e-18
0.001750000000000001  -3.106058567925189e-17
0.001812500000000001  -1.989960972764129e-17
0.001875000000000001  -3.648101255216695e-17
0.001937500000000001  5.268373291944643e-16
0.002000000000000001  -2.168541408798509e-16
0.002062500000000001  2.592455996182675e-16
0.002125000000000001  -5.145322251437112e-16
0.002187500000000002  4.927532728516732e-16
0.002250000000000002  -2.874227415258319e-16
0.002312500000000002  -1.838565230440301e-17
0.002375000000000002  4.698506370048137e-16
0.002437500000000002  -9.16380557894277e-17
0.002500000000000002  -7.811513156632579e-17
0.002562500000000002  2.177297905161277e-16
0.002625000000000002  -3.062031720292033e-16
0.002687500000000002  2.288673742217847e-16
0.002750000000000002  -3.968467963010339e-16
0.002812500000000002  -1.961291427134602e-16
0.002875000000000002  -5.461119726576777e-17
0.002937500000000002  8.66324962346373e-16
0.003000000000000002  2.427583831994281e-16
0.003062500000000002  5.647848975611438e-16
0.003125000000000002  -9.994327370807927e-16
0.003187500000000002  3.960320408818608e-16
0.003250000000000002  -3.491472291201216e-16
0.003312500000000003  -1.554921064634973e-16
0.003375000000000003  -7.524550148413816e-16
0.003437500000000003  -2.359206170090268e-16
0.003500000000000003  1.86530560729204e-16
0.003562500000000003  -1.391485874303794e-16
0.003625000000000003  -7.693013213553814e-16
0.003687500000000003  -3.34985794229755e-16
0.003750000000000003  1.383655007414158e-16
0.003812500000000003  -1.870000306001592e-16
0.003875000000000003  2.78753389849716e-16
0.003937500000000003  -9.836116455950236e-17
0.004000000000000003  2.688539141784705e-16
0.004031250000000003  5.527311737911641e-16
0.004062500000000003  -1.605868178177341e-16
0.004093750000000003  -3.440467191721681e-16
0.004125000000000003  4.962539241130231e-16
0.004156250000000003  4.562991337173975e-17
0.004187500000000003  -2.05334660404664e-16
0.004218750000000003  -1.291680018462817e-16
0.004250000000000003  4.518494982381381e-17
0.004281250000000003  1.722703573875095e-16
0.004312500000000003  -1.697608376131969e-16
0.004343750000000003  3.807636974340868e-17
0.004375000000000003  -2.526044394496814e-16
0.004406250000000003  2.940566197132929e-16
0.004437500000000003  2.468129112298342e-16
0.004468750000000003  7.443500712780299e-17
0.004500000000000003  -3.985751583613288e-17
0.004531250000000003  -5.855638026042485e-17
0.004562500000000003  3.399677542919992e-16
0.004593750000000003  4.957094354978968e-15
0.004625000000000003  6.905899854021922e-14
0.004656250000000003  8.638434994091698e-13
0.004687500000000003  3.934823396787378e-17
0.004718750000000003  1.2624850054791e-16
0.004750000000000003  1.558891843836003e-17
0.004781250000000003  7.013119454014682e-14
0.004812500000000003  -1.058555437593298e-18
0.004843750000000003  1.45754358738214e-15


==> Stent_Coupled_Temperature_dat.txt <==
0 0.00      0 0.00975 0.01  350.00  
0 6.25e-05  0 0.00975 0.01  353.8298937758462  
0 0.000125  0 0.00975 0.01  357.705040418976  
0 0.0001875  0 0.00975 0.01  361.4228767947482  
0 0.00025  0 0.00975 0.01  364.7673999007058  
0 0.0003125  0 0.00975 0.01  367.55077416262  
0 0.000375  0 0.00975 0.01  369.6482506085111  
0 0.0004375  0 0.00975 0.01  371.0154819890623  
0 0.0005  0 0.00975 0.01  371.6847830610544  
0 0.0005625000000000001  0 0.00975 0.01  371.744880995692  
0 0.0006250000000000001  0 0.00975 0.01  371.3133917769959  
0 0.0006875000000000002  0 0.00975 0.01  370.5111371581173  
0 0.0007500000000000002  0 0.00975 0.01  369.4438137393845  
0 0.0008125000000000003  0 0.00975 0.01  368.1922564334418  
0 0.0008750000000000003  0 0.00975 0.01  366.8098817720575  
0 0.0009375000000000004  0 0.00975 0.01  365.3253495644531  
0 0.001  0 0.00975 0.01  362.8749460671022  
0 0.001062500000000001  0 0.00975 0.01  360.5331615020492  
0 0.001125000000000001  0 0.00975 0.01  358.2950931838178  
0 0.001187500000000001  0 0.00975 0.01  356.1561469119861  
0 0.001250000000000001  0 0.00975 0.01  354.1119326472034  
0 0.001312500000000001  0 0.00975 0.01  352.1582547961228  
0 0.001375000000000001  0 0.00975 0.01  350.2911035809216  
0 0.001437500000000001  0 0.00975 0.01  348.5066468148284  
0 0.001500000000000001  0 0.00975 0.01  346.801222034813  
0 0.001562500000000001  0 0.00975 0.01  345.17132898583  
0 0.001625000000000001  0 0.00975 0.01  343.61362243536  
0 0.001687500000000001  0 0.00975 0.01  342.1249053070694  
0 0.001750000000000001  0 0.00975 0.01  340.7021221234013  
0 0.001812500000000001  0 0.00975 0.01  339.3423527276012  
0 0.001875000000000001  0 0.00975 0.01  338.042806297073  
0 0.001937500000000001  0 0.00975 0.01  336.8008156098447  
0 0.002000000000000001  0 0.00975 0.01  335.613831573762  
0 0.002062500000000001  0 0.00975 0.01  334.4794179938605  
0 0.002125000000000001  0 0.00975 0.01  333.3952465716642  
0 0.002187500000000002  0 0.00975 0.01  332.3590921274606  
0 0.002250000000000002  0 0.00975 0.01  331.3688280325879  
0 0.002312500000000002  0 0.00975 0.01  330.4224218438934  
0 0.002375000000000002  0 0.00975 0.01  329.517931134921  
0 0.002437500000000002  0 0.00975 0.01  328.6534995066017  
0 0.002500000000000002  0 0.00975 0.01  327.8273527779419  
0 0.002562500000000002  0 0.00975 0.01  327.0377953459022  
0 0.002625000000000002  0 0.00975 0.01  326.2832067025633  
0 0.002687500000000002  0 0.00975 0.01  325.5620381126168  
0 0.002750000000000002  0 0.00975 0.01  324.8728094307008  
0 0.002812500000000002  0 0.00975 0.01  324.2141060683576  
0 0.002875000000000002  0 0.00975 0.01  323.5845760855105  
0 0.002937500000000002  0 0.00975 0.01  322.9829274198764  
0 0.003000000000000002  0 0.00975 0.01  323.281980942205  
0 0.003062500000000002  0 0.00975 0.01  323.6358761020701  
0 0.003125000000000002  0 0.00975 0.01  324.0338928367788  
0 0.003187500000000002  0 0.00975 0.01  324.4552600299488  
0 0.003250000000000002  0 0.00975 0.01  324.8725476662356  
0 0.003312500000000003  0 0.00975 0.01  325.2567657284771  
0 0.003375000000000003  0 0.00975 0.01  325.5829840753932  
0 0.003437500000000003  0 0.00975 0.01  325.8349557105585  
0 0.003500000000000003  0 0.00975 0.01  326.0075966484728  
0 0.003562500000000003  0 0.00975 0.01  326.1069813106791  
0 0.003625000000000003  0 0.00975 0.01  326.1483486322977  
0 0.003687500000000003  0 0.00975 0.01  326.1530854241208  
0 0.003750000000000003  0 0.00975 0.01  326.1455894116473  
0 0.003812500000000003  0 0.00975 0.01  326.1504533505038  
0 0.003875000000000003  0 0.00975 0.01  326.1899046673027  
0 0.003937500000000003  0 0.00975 0.01  326.2812276555489  
0 0.004000000000000003  0 0.00975 0.01  327.8681153771588  
0 0.004031250000000003  0 0.00975 0.01  328.6900132772425  
0 0.004062500000000003  0 0.00975 0.01  329.5388588163815  
0 0.004093750000000003  0 0.00975 0.01  330.4112048020955  
0 0.004125000000000003  0 0.00975 0.01  331.3018332225176  
0 0.004156250000000003  0 0.00975 0.01  332.2039330147194  
0 0.004187500000000003  0 0.00975 0.01  333.1093928247809  
0 0.004218750000000003  0 0.00975 0.01  334.0091878878976  
0 0.004250000000000003  0 0.00975 0.01  334.8938470452829  
0 0.004281250000000003  0 0.00975 0.01  335.753977009235  
0 0.004312500000000003  0 0.00975 0.01  336.5808161589591  
0 0.004343750000000003  0 0.00975 0.01  337.3667849490538  
0 0.004375000000000003  0 0.00975 0.01  338.1057466459316  
0 0.004406250000000003  0 0.00975 0.01  338.7942373081361  
0 0.004437500000000003  0 0.00975 0.01  339.4307321198412  
0 0.004468750000000003  0 0.00975 0.01  340.016329722637  
0 0.004500000000000003  0 0.00975 0.01  340.5546185293848  
0 0.004531250000000003  0 0.00975 0.01  341.0515447447299  
0 0.004562500000000003  0 0.00975 0.01  341.5153125337163  
0 0.004593750000000003  0 0.00975 0.01  341.9564728802392  
0 0.004625000000000003  0 0.00975 0.01  342.3884251005176  
0 0.004656250000000003  0 0.00975 0.01  342.8287147900906  
0 0.004687500000000003  0 0.00975 0.01  343.3018809286433  
0 0.004718750000000003  0 0.00975 0.01  343.8463896612027  
0 0.004750000000000003  0 0.00975 0.01  344.5321268283535  
0 0.004781250000000003  0 0.00975 0.01  345.5138067212833  
0 0.004812500000000003  0 0.00975 0.01  347.2291627982364  
0 0.004843750000000003  0 0.00975 0.01  350.9232965801908
0 0.004875000000000003  0 0.00975 0.01  350.0000000000028


==> Stent_Coupled_sigma_yy_dat.txt <==
0 6.25e-05  0 0.00975 0.01  -1534.77179875219  
0 0.000125  0 0.00975 0.01  -2941.880114840166  
0 0.0001875  0 0.00975 0.01  -4254.817396369564  
0 0.00025  0 0.00975 0.01  -5501.197142270822  
0 0.0003125  0 0.00975 0.01  -6703.966900172523  
0 0.000375  0 0.00975 0.01  -7881.882352623001  
0 0.0004375  0 0.00975 0.01  -9049.568920645335  
0 0.0005  0 0.00975 0.01  -10217.39598530485  
0 0.0005625000000000001  0 0.00975 0.01  -11391.33010383603  
0 0.0006250000000000001  0 0.00975 0.01  -12572.88177892382  
0 0.0006875000000000002  0 0.00975 0.01  -13759.19419399259  
0 0.0007500000000000002  0 0.00975 0.01  -14943.24573208841  
0 0.0008125000000000003  0 0.00975 0.01  -16114.0394138649  
0 0.0008750000000000003  0 0.00975 0.01  -17256.52914292325  
0 0.0009375000000000004  0 0.00975 0.01  -18350.82634112817  
0 0.001  0 0.00975 0.01  -19369.86541854364  
0 0.001062500000000001  0 0.00975 0.01  -19369.77829944062  
0 0.001125000000000001  0 0.00975 0.01  -19369.7783455992  
0 0.001187500000000001  0 0.00975 0.01  -19369.77833181988  
0 0.001250000000000001  0 0.00975 0.01  -19369.77833595062  
0 0.001312500000000001  0 0.00975 0.01  -19369.77831773028  
0 0.001375000000000001  0 0.00975 0.01  -19369.77826786335  
0 0.001437500000000001  0 0.00975 0.01  -19369.77837729787  
0 0.001500000000000001  0 0.00975 0.01  -19369.77824544236  
0 0.001562500000000001  0 0.00975 0.01  -19343.48808065535  
0 0.001625000000000001  0 0.00975 0.01  -19280.8018398227  
0 0.001687500000000001  0 0.00975 0.01  -19086.47393290383  
0 0.001750000000000001  0 0.00975 0.01  -18529.73304367862  
0 0.001812500000000001  0 0.00975 0.01  -17114.37343331067  
0 0.001875000000000001  0 0.00975 0.01  -14186.15535982409  
0 0.001937500000000001  0 0.00975 0.01  -9840.331046016652  
0 0.002000000000000001  0 0.00975 0.01  -5601.271516360888  
0 0.002062500000000001  0 0.00975 0.01  -2772.170077747853  
0 0.002125000000000001  0 0.00975 0.01  -1289.654401708158  
0 0.002187500000000002  0 0.00975 0.01  -593.9286855896905  
0 0.002250000000000002  0 0.00975 0.01  -277.6461855412181  
0 0.002312500000000002  0 0.00975 0.01  -133.1120764818478  
0 0.002375000000000002  0 0.00975 0.01  -65.68550060473171  
0 0.002437500000000002  0 0.00975 0.01  -33.38724903260597  
0 0.002500000000000002  0 0.00975 0.01  -17.47279808903243  
0 0.002562500000000002  0 0.00975 0.01  7.485655449534895e-05  
0 0.002625000000000002  0 0.00975 0.01  0.00103232402939795  
0 0.002687500000000002  0 0.00975 0.01  -0.000228148101953477  
0 0.002750000000000002  0 0.00975 0.01  0.0001478330446235082  
0 0.002812500000000002  0 0.00975 0.01  0.0002964623505547968  
0 0.002875000000000002  0 0.00975 0.01  0.001270308498689377  
0 0.002937500000000002  0 0.00975 0.01  0.000682128194612396  
0 0.003000000000000002  0 0.00975 0.01  0.0003274123072835107  
0 0.003062500000000002  0 0.00975 0.01  -0.0004354227566662123  
0 0.003125000000000002  0 0.00975 0.01  0.0004040462334714766  
0 0.003187500000000002  0 0.00975 0.01  0.0009319381065425868  
0 0.003250000000000002  0 0.00975 0.01  -0.0002933799929435597  
0 0.003312500000000003  0 0.00975 0.01  0.0004429193148204224  
0 0.003375000000000003  0 0.00975 0.01  0.000341569660835626  
0 0.003437500000000003  0 0.00975 0.01  -0.0002276851947232928  
0 0.003500000000000003  0 0.00975 0.01  -0.0006786682447450776  
0 0.003562500000000003  0 0.00975 0.01  0.001083799858180296  
0 0.003625000000000003  0 0.00975 0.01  0.0005149778911929282  
0 0.003687500000000003  0 0.00975 0.01  -0.0008630977558645836  
0 0.003750000000000003  0 0.00975 0.01  -0.0007845095120700327  
0 0.003812500000000003  0 0.00975 0.01  -0.000172469777592979  
0 0.003875000000000003  0 0.00975 0.01  3.559956020595697e-05  
0 0.003937500000000003  0 0.00975 0.01  -0.001344065451861897  
0 0.004000000000000003  0 0.00975 0.01  0.001346022930201105  
0 0.004031250000000003  0 0.00975 0.01  0.0009161187128731298  
0 0.004062500000000003  0 0.00975 0.01  -49.39129662782952  
0 0.004093750000000003  0 0.00975 0.01  -93.27614959800154  
0 0.004125000000000003  0 0.00975 0.01  -179.148315307832  
0 0.004156250000000003  0 0.00975 0.01  -348.2755610110685  
0 0.004187500000000003  0 0.00975 0.01  -680.7964527297935  
0 0.004218750000000003  0 0.00975 0.01  -1326.112266592986  
0 0.004250000000000003  0 0.00975 0.01  -2543.090485125997  
0 0.004281250000000003  0 0.00975 0.01  -4725.083834232135  
0 0.004312500000000003  0 0.00975 0.01  -8336.410801636406  
0 0.004343750000000003  0 0.00975 0.01  -13660.87130678332  
0 0.004375000000000003  0 0.00975 0.01  -20422.0926269907  
0 0.004406250000000003  0 0.00975 0.01  -27679.22625862191  
0 0.004437500000000003  0 0.00975 0.01  -34317.54261512178  
0 0.004468750000000003  0 0.00975 0.01  -39652.8959698104  
0 0.004500000000000003  0 0.00975 0.01  -43582.28850601763  
0 0.004531250000000003  0 0.00975 0.01  -46341.66219859484  
0 0.004562500000000003  0 0.00975 0.01  -48249.67165277741  
0 0.004593750000000003  0 0.00975 0.01  -49582.44112341583  
0 0.004625000000000003  0 0.00975 0.01  -50544.12290793291  
0 0.004656250000000003  0 0.00975 0.01  -51275.57093904592  
0 0.004687500000000003  0 0.00975 0.01  -51868.87558356938  
0 0.004718750000000003  0 0.00975 0.01  -52369.58875178461  
0 0.004750000000000003  0 0.00975 0.01  -52730.65299046205  
0 0.004781250000000003  0 0.00975 0.01  -52544.03286568745  
0 0.004812500000000003  0 0.00975 0.01  -49562.89083126224  
0 0.004843750000000003  0 0.00975 0.01  -33178.96781923409  


==> Stent_NonCoupled_Displacement_x_dat.txt <==
0 0.0625  0 0.00975 0.01  6.491780590619295e-20  
0 0.125  0 0.00975 0.01  -1.953380004428275e-19  
0 0.1875  0 0.00975 0.01  -1.787897558073284e-18  
0 0.25  0 0.00975 0.01  7.065783978770873e-19  
0 0.3125  0 0.00975 0.01  7.084750855070684e-19  
0 0.375  0 0.00975 0.01  -6.888056763248935e-19  
0 0.4375  0 0.00975 0.01  8.596709501024226e-19  
0 0.5  0 0.00975 0.01  -1.060710413692495e-18  
0 0.5625  0 0.00975 0.01  6.299852755566388e-18  
0 0.625  0 0.00975 0.01  -2.219162795751829e-18  
0 0.6875  0 0.00975 0.01  -3.936257439219039e-18  
0 0.75  0 0.00975 0.01  1.763343484251679e-19  
0 0.8125  0 0.00975 0.01  5.853774947641533e-19  
0 0.875  0 0.00975 0.01  -2.3532503429458e-18  
0 0.9375  0 0.00975 0.01  5.640428537399796e-19  
0 1  0 0.00975 0.01  6.91939096240719e-18  
0 1.03125  0 0.00975 0.01  4.595990017811044e-18  
0 1.0625  0 0.00975 0.01  -9.456910787224012e-19  
0 1.09375  0 0.00975 0.01  -4.563373951421573e-18  
0 1.125  0 0.00975 0.01  3.37988177498425e-19  
0 1.15625  0 0.00975 0.01  4.962548614840396e-19  
0 1.1875  0 0.00975 0.01  -6.475472646087705e-18  
0 1.21875  0 0.00975 0.01  7.177387221203119e-19  
0 1.25  0 0.00975 0.01  -4.72993412239884e-18  
0 1.28125  0 0.00975 0.01  -5.819971724388285e-18  
0 1.3125  0 0.00975 0.01  -3.858827485537563e-19  
0 1.34375  0 0.00975 0.01  1.639828918691269e-18  
0 1.375  0 0.00975 0.01  8.039658723649658e-18  
0 1.40625  0 0.00975 0.01  3.361187754689343e-18  
0 1.4375  0 0.00975 0.01  -7.459453180666188e-20  
0 1.46875  0 0.00975 0.01  -2.264287360563114e-19  
0 1.5  0 0.00975 0.01  1.800858605617268e-19  
0 1.53125  0 0.00975 0.01  -3.45842248482863e-19  
0 1.5625  0 0.00975 0.01  -1.689463091147891e-19  
0 1.59375  0 0.00975 0.01  -2.411208307296548e-19  
0 1.625  0 0.00975 0.01  3.782175181528996e-19  
0 1.65625  0 0.00975 0.01  -3.025552466359796e-19  
0 1.6875  0 0.00975 0.01  -1.693039103066148e-18  
0 1.71875  0 0.00975 0.01  4.023750099348896e-19  
0 1.75  0 0.00975 0.01  -2.462423360849956e-19  
0 1.78125  0 0.00975 0.01  2.04554658204449e-19  
0 1.8125  0 0.00975 0.01  3.082383273547444e-19  
0 1.84375  0 0.00975 0.01  -4.547057454180169e-19  
0 1.875  0 0.00975 0.01  -8.170975864763179e-19  
0 1.90625  0 0.00975 0.01  -3.962391437282393e-19  
0 1.9375  0 0.00975 0.01  -8.22919459917251e-19  
0 1.96875  0 0.00975 0.01  1.021547484671559e-18  
0 2  0 0.00975 0.01  -9.612702624632937e-19  
0 2.03125  0 0.00975 0.01  4.965702799389317e-21  
0 2.09375  0 0.00975 0.01  -1.780032655695524e-19  
0 2.15625  0 0.00975 0.01  -3.739741587000669e-21  
0 2.21875  0 0.00975 0.01  2.999541819676706e-19  
0 2.28125  0 0.00975 0.01  6.358567886675897e-19  
0 2.34375  0 0.00975 0.01  1.877110085592217e-19  
0 2.40625  0 0.00975 0.01  2.208730790490147e-19  
0 2.46875  0 0.00975 0.01  -5.182227121701412e-19  
0 2.53125  0 0.00975 0.01  7.271821029190145e-19  
0 2.59375  0 0.00975 0.01  2.84567976661807e-20  
0 2.65625  0 0.00975 0.01  6.041507804507322e-19  
0 2.71875  0 0.00975 0.01  -3.496960835540251e-19  
0 2.78125  0 0.00975 0.01  -2.713827101172829e-19  
0 2.84375  0 0.00975 0.01  2.207215533279653e-19  
0 2.90625  0 0.00975 0.01  4.515419471160651e-19  
0 2.96875  0 0.00975 0.01  -1.868994175575851e-19  
0 3.03125  0 0.00975 0.01  3.828788723921112e-20  
0 3.046875  0 0.00975 0.01  -7.67490555716412e-19  
0 3.0625  0 0.00975 0.01  -2.509538550734251e-19  
0 3.078125  0 0.00975 0.01  4.53784551118851e-19  
0 3.09375  0 0.00975 0.01  -4.244910777212123e-20  
0 3.109375  0 0.00975 0.01  -9.725507005557551e-20  
0 3.125  0 0.00975 0.01  -3.788040784235658e-19  
0 3.140625  0 0.00975 0.01  -8.70288931741985e-19  
0 3.15625  0 0.00975 0.01  4.545399949916922e-19  
0 3.171875  0 0.00975 0.01  1.427001263291305e-19  
0 3.1875  0 0.00975 0.01  -2.033864327100718e-19  
0 3.203125  0 0.00975 0.01  -2.911657900143567e-19  
0 3.21875  0 0.00975 0.01  -6.090347785807003e-20  
0 3.234375  0 0.00975 0.01  -4.849289630348995e-19  
0 3.25  0 0.00975 0.01  -4.302982499750893e-19  
0 3.265625  0 0.00975 0.01  -3.530253449039722e-19  
0 3.28125  0 0.00975 0.01  1.560273072968957e-19  
0 3.296875  0 0.00975 0.01  -1.557315679535686e-19  
0 3.3125  0 0.00975 0.01  1.107408859432857e-19  
0 3.328125  0 0.00975 0.01  -1.414760350945198e-19  
0 3.34375  0 0.00975 0.01  1.362990098071416e-19  
0 3.359375  0 0.00975 0.01  -4.225026038928811e-19  
0 3.375  0 0.00975 0.01  7.641937146520764e-21  
0 3.390625  0 0.00975 0.01  -7.650947926276399e-20  
0 3.40625  0 0.00975 0.01  -2.861943712006331e-20  
0 3.421875  0 0.00975 0.01  -6.240819118633873e-19  
0 3.4375  0 0.00975 0.01  4.834685899384305e-19  
0 3.453125  0 0.00975 0.01  -5.938267211709403e-19  
0 3.46875  0 0.00975 0.01  -9.190953794170807e-20  
0 3.484375  0 0.00975 0.01  -3.441593357949407e-19  
0 3.5  0 0.00975 0.01  -1.037731091280911e-18  
0 3.515625  0 0.00975 0.01  -2.359496138003562e-19  
0 3.53125  0 0.00975 0.01  5.000610839529883e-19  
0 3.546875  0 0.00975 0.01  1.724081292348419e-18  
0 3.5625  0 0.00975 0.01  -2.587956951676624e-19  
0 3.578125  0 0.00975 0.01  -1.476708848552263e-20  
0 3.59375  0 0.00975 0.01  1.03716675199772e-18  
0 3.609375  0 0.00975 0.01  -7.564593079879823e-19  
0 3.625  0 0.00975 0.01  3.493784946245881e-24  
0 3.640625  0 0.00975 0.01  1.331548982736744e-28  
0 3.65625  0 0.00975 0.01  1.072577475020707e-33  
0 3.671875  0 0.00975 0.01  -7.582068702340857e-34  
0 3.6875  0 0.00975 0.01  1.592839532936233e-33  
0 3.703125  0 0.00975 0.01  1.555389582215169e-33  
0 3.71875  0 0.00975 0.01  -9.522190727958909e-34  
0 3.734375  0 0.00975 0.01  1.509285431017283e-33  
0 3.75  0 0.00975 0.01  -9.992880079794199e-34  
0 3.765625  0 0.00975 0.01  6.551274179669819e-34  
0 3.78125  0 0.00975 0.01  3.827543032791922e-34  
0 3.796875  0 0.00975 0.01  -1.99886146797414e-34  
0 3.8125  0 0.00975 0.01  -3.272821833081144e-35  
0 3.828125  0 0.00975 0.01  -2.523772642743854e-34  
0 3.84375  0 0.00975 0.01  6.350576416740818e-35  
0 3.859375  0 0.00975 0.01  -1.469483945892443e-34  
0 3.875  0 0.00975 0.01  2.969787063258525e-36  
0 3.890625  0 0.00975 0.01  1.07922605414421e-33  
0 3.90625  0 0.00975 0.01  4.071442999167303e-34  
0 3.921875  0 0.00975 0.01  5.821036506010348e-34  
0 3.9375  0 0.00975 0.01  -5.059129966224812e-34  
0 3.953125  0 0.00975 0.01  -9.431429361158858e-34  
0 3.96875  0 0.00975 0.01  -1.08405204361956e-34  
0 3.984375  0 0.00975 0.01  -6.880345603819667e-34  
0 4  0 0.00975 0.01  7.042237973958443e-34  


==> Stent_NonCoupled_Displacement_y_dat.txt <==
0 0.0000  0 0.00975 0.01  -0.00  
0 0.0625  0 0.00975 0.01  -0.001124999999999999  
0 0.125  0 0.00975 0.01  -0.00225  
0 0.1875  0 0.00975 0.01  -0.003375000000000001  
0 0.25  0 0.00975 0.01  -0.004500000000000002  
0 0.3125  0 0.00975 0.01  -0.005625  
0 0.375  0 0.00975 0.01  -0.006750000000000004  
0 0.4375  0 0.00975 0.01  -0.007874999999999997  
0 0.5  0 0.00975 0.01  -0.009000000000000001  
0 0.5625  0 0.00975 0.01  -0.010125  
0 0.625  0 0.00975 0.01  -0.01124999999999999  
0 0.6875  0 0.00975 0.01  -0.01237499999999999  
0 0.75  0 0.00975 0.01  -0.01349999999999999  
0 0.8125  0 0.00975 0.01  -0.014625  
0 0.875  0 0.00975 0.01  -0.01574999999999999  
0 0.9375  0 0.00975 0.01  -0.016875  
0 1  0 0.00975 0.01  -0.01799999999999999  
0 1.03125  0 0.00975 0.01  -0.018  
0 1.0625  0 0.00975 0.01  -0.018  
0 1.09375  0 0.00975 0.01  -0.018  
0 1.125  0 0.00975 0.01  -0.018  
0 1.15625  0 0.00975 0.01  -0.01800000000000001  
0 1.1875  0 0.00975 0.01  -0.018  
0 1.21875  0 0.00975 0.01  -0.018  
0 1.25  0 0.00975 0.01  -0.01800000000000001  
0 1.28125  0 0.00975 0.01  -0.018  
0 1.3125  0 0.00975 0.01  -0.018  
0 1.34375  0 0.00975 0.01  -0.018  
0 1.375  0 0.00975 0.01  -0.01800000000000001  
0 1.40625  0 0.00975 0.01  -0.018  
0 1.4375  0 0.00975 0.01  -0.018  
0 1.46875  0 0.00975 0.01  -0.018  
0 1.5  0 0.00975 0.01  -0.01800000000000001  
0 1.53125  0 0.00975 0.01  -0.01800000000000001  
0 1.5625  0 0.00975 0.01  -0.01799999999999998  
0 1.59375  0 0.00975 0.01  -0.01799999999999999  
0 1.625  0 0.00975 0.01  -0.01800000000000001  
0 1.65625  0 0.00975 0.01  -0.018  
0 1.6875  0 0.00975 0.01  -0.018  
0 1.71875  0 0.00975 0.01  -0.01799999999999999  
0 1.75  0 0.00975 0.01  -0.018  
0 1.78125  0 0.00975 0.01  -0.01799999999999999  
0 1.8125  0 0.00975 0.01  -0.018  
0 1.84375  0 0.00975 0.01  -0.018  
0 1.875  0 0.00975 0.01  -0.01799999999999999  
0 1.90625  0 0.00975 0.01  -0.018  
0 1.9375  0 0.00975 0.01  -0.018  
0 1.96875  0 0.00975 0.01  -0.018  
0 2  0 0.00975 0.01  -0.018  
0 2.03125  0 0.00975 0.01  -0.01800000000123251  
0 2.09375  0 0.00975 0.01  -0.01799999999752292  
0 2.15625  0 0.00975 0.01  -0.01800000000300371  
0 2.21875  0 0.00975 0.01  -0.01800000000231153  
0 2.28125  0 0.00975 0.01  -0.01800000000402268  
0 2.34375  0 0.00975 0.01  -0.01800000000659002  
0 2.40625  0 0.00975 0.01  -0.01800000000259151  
0 2.46875  0 0.00975 0.01  -0.01799999999991423  
0 2.53125  0 0.00975 0.01  -0.01800000000432385  
0 2.59375  0 0.00975 0.01  -0.01799999999984777  
0 2.65625  0 0.00975 0.01  -0.01799999999842323  
0 2.71875  0 0.00975 0.01  -0.0179999999989103  
0 2.78125  0 0.00975 0.01  -0.01800000000287883  
0 2.84375  0 0.00975 0.01  -0.01800000000197251  
0 2.90625  0 0.00975 0.01  -0.01799999999897961  
0 2.96875  0 0.00975 0.01  -0.0180000000026524  
0 3.03125  0 0.00975 0.01  -0.01800000000238821  
0 3.046875  0 0.00975 0.01  -0.01800000000300216  
0 3.0625  0 0.00975 0.01  -0.01800000000152584  
0 3.078125  0 0.00975 0.01  -0.01800000000125156  
0 3.09375  0 0.00975 0.01  -0.01800000000239797  
0 3.109375  0 0.00975 0.01  -0.01800000000064571  
0 3.125  0 0.00975 0.01  -0.01800000000181467  
0 3.140625  0 0.00975 0.01  -0.0180000000010416  
0 3.15625  0 0.00975 0.01  -0.01800000000270287  
0 3.171875  0 0.00975 0.01  -0.01800000000016783  
0 3.1875  0 0.00975 0.01  -0.0179999768398322  
0 3.203125  0 0.00975 0.01  -0.01799996075734939  
0 3.21875  0 0.00975 0.01  -0.01799993351012999  
0 3.234375  0 0.00975 0.01  -0.01799988734310771  
0 3.25  0 0.00975 0.01  -0.01799980910395377  
0 3.265625  0 0.00975 0.01  -0.01799967654674416  
0 3.28125  0 0.00975 0.01  -0.01799945196189427  
0 3.296875  0 0.00975 0.01  -0.01799907144010415  
0 3.3125  0 0.00975 0.01  -0.01799842678995928  
0 3.328125  0 0.00975 0.01  -0.01799733478057725  
0 3.34375  0 0.00975 0.01  -0.01799548531366224  
0 3.359375  0 0.00975 0.01  -0.0179923540268948  
0 3.375  0 0.00975 0.01  -0.01798705540043246  
0 3.390625  0 0.00975 0.01  -0.01797809749254729  
0 3.40625  0 0.00975 0.01  -0.01796297620562023  
0 3.421875  0 0.00975 0.01  -0.01793751458779416  
0 3.4375  0 0.00975 0.01  -0.01789481352234642  
0 3.453125  0 0.00975 0.01  -0.01782364640157615  
0 3.46875  0 0.00975 0.01  -0.01770612365209261  
0 3.484375  0 0.00975 0.01  -0.0175144795267293  
0 3.5  0 0.00975 0.01  -0.01720683881805133  
0 3.515625  0 0.00975 0.01  -0.01672194888342562  
0 3.53125  0 0.00975 0.01  -0.01597466175374559  
0 3.546875  0 0.00975 0.01  -0.01486040467439538  
0 3.5625  0 0.00975 0.01  -0.01328651760790987  
0 3.578125  0 0.00975 0.01  -0.01124387534133348  
0 3.59375  0 0.00975 0.01  -0.008886349797221759  
0 3.609375  0 0.00975 0.01  -0.006522998491446904  
0 3.625  0 0.00975 0.01  8.251416047474594e-10  
0 3.640625  0 0.00975 0.01  5.029582328021865e-14  
0 3.65625  0 0.00975 0.01  1.498584564403507e-18  
0 3.671875  0 0.00975 0.01  4.370179907666034e-19  
0 3.6875  0 0.00975 0.01  7.400091660744197e-19  
0 3.703125  0 0.00975 0.01  6.006543173956683e-19  
0 3.71875  0 0.00975 0.01  4.730799505102961e-19  
0 3.734375  0 0.00975 0.01  5.293087776132117e-19  
0 3.75  0 0.00975 0.01  4.507020183915077e-19  
0 3.765625  0 0.00975 0.01  4.02420716163263e-19  
0 3.78125  0 0.00975 0.01  4.582583229607668e-19  
0 3.796875  0 0.00975 0.01  4.065191925180145e-19  
0 3.8125  0 0.00975 0.01  3.80862637693197e-19  
0 3.828125  0 0.00975 0.01  3.521521016218643e-19  
0 3.84375  0 0.00975 0.01  3.706294616275608e-19  
0 3.859375  0 0.00975 0.01  3.543357853432321e-19  
0 3.875  0 0.00975 0.01  3.515269287847346e-19  
0 3.890625  0 0.00975 0.01  3.540198598594353e-19  
0 3.90625  0 0.00975 0.01  3.446325622417815e-19  
0 3.921875  0 0.00975 0.01  3.424771125937444e-19  
0 3.9375  0 0.00975 0.01  3.387033638809732e-19  
0 3.953125  0 0.00975 0.01  3.316716287924469e-19  
0 3.96875  0 0.00975 0.01  3.354275619338966e-19  
0 3.984375  0 0.00975 0.01  3.511216262808823e-19  
0 4  0 0.00975 0.01  3.411588566921507e-19  


==> Stent_NonCoupled_Displacement_z_dat.txt <==
0 0.0625  0 0.00975 0.01  -2.433255630990327e-20  
0 0.125  0 0.00975 0.01  -7.320710265081122e-22  
0 0.1875  0 0.00975 0.01  -3.155710820605647e-19  
0 0.25  0 0.00975 0.01  -2.650682148639982e-19  
0 0.3125  0 0.00975 0.01  1.568589106874182e-19  
0 0.375  0 0.00975 0.01  -1.912785383584806e-19  
0 0.4375  0 0.00975 0.01  9.980599763524156e-19  
0 0.5  0 0.00975 0.01  4.582868275593164e-19  
0 0.5625  0 0.00975 0.01  1.219641668103238e-18  
0 0.625  0 0.00975 0.01  -6.815819584469801e-19  
0 0.6875  0 0.00975 0.01  2.697665680652309e-19  
0 0.75  0 0.00975 0.01  5.607911072349147e-19  
0 0.8125  0 0.00975 0.01  -2.533917163523825e-18  
0 0.875  0 0.00975 0.01  1.295500431623806e-18  
0 0.9375  0 0.00975 0.01  -1.884293142527491e-18  
0 1  0 0.00975 0.01  -6.031164130524135e-19  
0 1.03125  0 0.00975 0.01  1.497534180593708e-18  
0 1.0625  0 0.00975 0.01  1.294436061884665e-18  
0 1.09375  0 0.00975 0.01  -1.735667070679531e-19  
0 1.125  0 0.00975 0.01  -1.398369013486047e-19  
0 1.15625  0 0.00975 0.01  -1.52342099290011e-18  
0 1.1875  0 0.00975 0.01  1.23695317279393e-18  
0 1.21875  0 0.00975 0.01  -5.516234704838183e-19  
0 1.25  0 0.00975 0.01  -3.259583129969074e-19  
0 1.28125  0 0.00975 0.01  1.941057133552946e-18  
0 1.3125  0 0.00975 0.01  5.135968295011229e-19  
0 1.34375  0 0.00975 0.01  3.945264126496655e-19  
0 1.375  0 0.00975 0.01  -1.977590923527403e-18  
0 1.40625  0 0.00975 0.01  2.898469750565191e-19  
0 1.4375  0 0.00975 0.01  4.007350704400165e-19  
0 1.46875  0 0.00975 0.01  -3.91401992798473e-19  
0 1.5  0 0.00975 0.01  2.626092658146475e-20  
0 1.53125  0 0.00975 0.01  1.966404700829495e-19  
0 1.5625  0 0.00975 0.01  -8.769759664346849e-20  
0 1.59375  0 0.00975 0.01  8.552092328596186e-20  
0 1.625  0 0.00975 0.01  -2.104532332212601e-20  
0 1.65625  0 0.00975 0.01  6.826970750218852e-20  
0 1.6875  0 0.00975 0.01  3.998953403493381e-20  
0 1.71875  0 0.00975 0.01  6.868915853064017e-20  
0 1.75  0 0.00975 0.01  1.316287923647227e-20  
0 1.78125  0 0.00975 0.01  3.076382108634744e-20  
0 1.8125  0 0.00975 0.01  1.87265851612831e-20  
0 1.84375  0 0.00975 0.01  9.903757226159063e-20  
0 1.875  0 0.00975 0.01  -3.2018031874313e-20  
0 1.90625  0 0.00975 0.01  -3.570111026828283e-20  
0 1.9375  0 0.00975 0.01  -1.718550234457717e-19  
0 1.96875  0 0.00975 0.01  -2.538524383427836e-20  
0 2  0 0.00975 0.01  5.012186463283897e-20  
0 2.03125  0 0.00975 0.01  -2.940302813159951e-20  
0 2.09375  0 0.00975 0.01  -1.871754008378944e-19  
0 2.15625  0 0.00975 0.01  1.214072973788098e-19  
0 2.21875  0 0.00975 0.01  -1.007651851632151e-20  
0 2.28125  0 0.00975 0.01  5.243864602989815e-20  
0 2.34375  0 0.00975 0.01  -1.545796180420106e-20  
0 2.40625  0 0.00975 0.01  -7.297158169258035e-20  
0 2.46875  0 0.00975 0.01  -4.14792739499544e-20  
0 2.53125  0 0.00975 0.01  3.901194424238755e-20  
0 2.59375  0 0.00975 0.01  -1.459669965524921e-19  
0 2.65625  0 0.00975 0.01  -6.163086608796232e-20  
0 2.71875  0 0.00975 0.01  -4.957336536650714e-20  
0 2.78125  0 0.00975 0.01  2.131447574240915e-19  
0 2.84375  0 0.00975 0.01  1.078872555066273e-19  
0 2.90625  0 0.00975 0.01  2.218418516082873e-20  
0 2.96875  0 0.00975 0.01  2.033536504891748e-20  
0 3.03125  0 0.00975 0.01  -2.254003505600409e-20  
0 3.046875  0 0.00975 0.01  5.010029523544502e-20  
0 3.0625  0 0.00975 0.01  -3.311729146773492e-20  
0 3.078125  0 0.00975 0.01  2.329032937631869e-20  
0 3.09375  0 0.00975 0.01  -3.410807072372378e-20  
0 3.109375  0 0.00975 0.01  -3.828752907071754e-20  
0 3.125  0 0.00975 0.01  -8.188439633830411e-20  
0 3.140625  0 0.00975 0.01  3.368221270000558e-20  
0 3.15625  0 0.00975 0.01  -1.448890780502982e-19  
0 3.171875  0 0.00975 0.01  -4.628035226113909e-20  
0 3.1875  0 0.00975 0.01  9.797983516640953e-20  
0 3.203125  0 0.00975 0.01  1.037435915597337e-20  
0 3.21875  0 0.00975 0.01  1.078168516812319e-19  
0 3.234375  0 0.00975 0.01  -3.885050124275059e-20  
0 3.25  0 0.00975 0.01  3.115072375771198e-19  
0 3.265625  0 0.00975 0.01  -3.699935071217629e-20  
0 3.28125  0 0.00975 0.01  4.928618558450494e-21  
0 3.296875  0 0.00975 0.01  -6.350492812896115e-20  
0 3.3125  0 0.00975 0.01  -1.786697431592518e-19  
0 3.328125  0 0.00975 0.01  -1.76216155349412e-19  
0 3.34375  0 0.00975 0.01  -8.0269113177636e-20  
0 3.359375  0 0.00975 0.01  -1.813864549750011e-19  
0 3.375  0 0.00975 0.01  1.682366310029264e-19  
0 3.390625  0 0.00975 0.01  -7.860083196774154e-20  
0 3.40625  0 0.00975 0.01  2.130223581266111e-19  
0 3.421875  0 0.00975 0.01  9.674220733188406e-21  
0 3.4375  0 0.00975 0.01  7.658598198315801e-20  
0 3.453125  0 0.00975 0.01  1.266483397196769e-19  
0 3.46875  0 0.00975 0.01  -2.277548399006288e-19  
0 3.484375  0 0.00975 0.01  1.337423957337725e-19  
0 3.5  0 0.00975 0.01  -1.3814785649899e-19  
0 3.515625  0 0.00975 0.01  -2.284966612610737e-20  
0 3.53125  0 0.00975 0.01  1.190229642850525e-19  
0 3.546875  0 0.00975 0.01  8.301904283308887e-20  
0 3.5625  0 0.00975 0.01  4.819084699741485e-19  
0 3.578125  0 0.00975 0.01  -3.527294743945616e-19  
0 3.59375  0 0.00975 0.01  8.993298871263987e-20  
0 3.609375  0 0.00975 0.01  3.973618603081192e-20  
0 3.625  0 0.00975 0.01  -7.08602871995415e-26  
0 3.640625  0 0.00975 0.01  -1.761849281000585e-30  
0 3.65625  0 0.00975 0.01  3.474400620427139e-35  
0 3.671875  0 0.00975 0.01  -8.585927856614027e-36  
0 3.6875  0 0.00975 0.01  -5.421654392936693e-35  
0 3.703125  0 0.00975 0.01  1.648532835634084e-36  
0 3.71875  0 0.00975 0.01  3.553351908776144e-35  
0 3.734375  0 0.00975 0.01  3.886238317561224e-35  
0 3.75  0 0.00975 0.01  1.226298445264403e-36  
0 3.765625  0 0.00975 0.01  4.095030326446635e-35  
0 3.78125  0 0.00975 0.01  -1.242505414752427e-35  
0 3.796875  0 0.00975 0.01  4.425710076373127e-35  
0 3.8125  0 0.00975 0.01  3.846953416500159e-35  
0 3.828125  0 0.00975 0.01  5.27273526181109e-35  
0 3.84375  0 0.00975 0.01  5.589847674493616e-35  
0 3.859375  0 0.00975 0.01  4.028302500380589e-35  
0 3.875  0 0.00975 0.01  2.23296628831162e-35  
0 3.890625  0 0.00975 0.01  -6.707451665937999e-36  
0 3.90625  0 0.00975 0.01  3.418324327700447e-36  
0 3.921875  0 0.00975 0.01  2.116134841029964e-35  
0 3.9375  0 0.00975 0.01  -4.445059827025425e-35  
0 3.953125  0 0.00975 0.01  -3.853489126865781e-35  
0 3.96875  0 0.00975 0.01  -5.884714675646033e-36  
0 3.984375  0 0.00975 0.01  2.268854322853309e-35  
0 4  0 0.00975 0.01  -1.137795002854665e-36  


==> Stent_NonCoupled_GL_yy_dat.txt <==
0 0.0625  0 0.00975 0.01  5.329070518200751e-15  
0 0.125  0 0.00975 0.01  0  
0 0.1875  0 0.00975 0.01  1.4210854715202e-14  
0 0.25  0 0.00975 0.01  -4.973799150320701e-14  
0 0.3125  0 0.00975 0.01  -3.552713678800501e-14  
0 0.375  0 0.00975 0.01  -2.842170943040401e-14  
0 0.4375  0 0.00975 0.01  -4.263256414560601e-14  
0 0.5  0 0.00975 0.01  -1.4210854715202e-13  
0 0.5625  0 0.00975 0.01  -1.27897692436818e-13  
0 0.625  0 0.00975 0.01  4.263256414560601e-14  
0 0.6875  0 0.00975 0.01  0  
0 0.75  0 0.00975 0.01  1.4210854715202e-13  
0 0.8125  0 0.00975 0.01  -3.694822225952521e-13  
0 0.875  0 0.00975 0.01  5.684341886080801e-14  
0 0.9375  0 0.00975 0.01  -3.410605131648481e-13  
0 1  0 0.00975 0.01  2.557953848736361e-13  
0 1.03125  0 0.00975 0.01  0  
0 1.0625  0 0.00975 0.01  -3.410605131648481e-13  
0 1.09375  0 0.00975 0.01  -2.842170943040401e-14  
0 1.125  0 0.00975 0.01  -1.989519660128281e-13  
0 1.15625  0 0.00975 0.01  -3.126388037344441e-13  
0 1.1875  0 0.00975 0.01  -1.4210854715202e-13  
0 1.21875  0 0.00975 0.01  -2.273736754432321e-13  
0 1.25  0 0.00975 0.01  -2.842170943040401e-13  
0 1.28125  0 0.00975 0.01  5.684341886080801e-14  
0 1.3125  0 0.00975 0.01  -8.526512829121202e-14  
0 1.34375  0 0.00975 0.01  0  
0 1.375  0 0.00975 0.01  -1.4210854715202e-13  
0 1.40625  0 0.00975 0.01  -2.842170943040401e-14  
0 1.4375  0 0.00975 0.01  -1.13686837721616e-13  
0 1.46875  0 0.00975 0.01  8.526512829121202e-14  
0 1.5  0 0.00975 0.01  -1.4210854715202e-13  
0 1.53125  0 0.00975 0.01  -1.4210854715202e-13  
0 1.5625  0 0.00975 0.01  6.821210263296962e-13  
0 1.59375  0 0.00975 0.01  3.979039320256561e-13  
0 1.625  0 0.00975 0.01  8.526512829121202e-14  
0 1.65625  0 0.00975 0.01  1.70530256582424e-13  
0 1.6875  0 0.00975 0.01  0  
0 1.71875  0 0.00975 0.01  4.263256414560601e-13  
0 1.75  0 0.00975 0.01  1.4210854715202e-13  
0 1.78125  0 0.00975 0.01  2.557953848736361e-13  
0 1.8125  0 0.00975 0.01  -1.70530256582424e-13  
0 1.84375  0 0.00975 0.01  1.13686837721616e-13  
0 1.875  0 0.00975 0.01  5.684341886080801e-14  
0 1.90625  0 0.00975 0.01  -2.842170943040401e-14  
0 1.9375  0 0.00975 0.01  5.684341886080801e-14  
0 1.96875  0 0.00975 0.01  1.989519660128281e-13  
0 2  0 0.00975 0.01  -2.557953848736361e-13  
0 2.03125  0 0.00975 0.01  5.684341886080801e-14  
0 2.09375  0 0.00975 0.01  1.989519660128281e-13  
0 2.15625  0 0.00975 0.01  -3.410605131648481e-13  
0 2.21875  0 0.00975 0.01  2.842170943040401e-13  
0 2.28125  0 0.00975 0.01  1.4210854715202e-13  
0 2.34375  0 0.00975 0.01  -3.694822225952521e-13  
0 2.40625  0 0.00975 0.01  -3.979039320256561e-13  
0 2.46875  0 0.00975 0.01  -2.557953848736361e-13  
0 2.53125  0 0.00975 0.01  -4.263256414560601e-13  
0 2.59375  0 0.00975 0.01  2.557953848736361e-13  
0 2.65625  0 0.00975 0.01  1.13686837721616e-13  
0 2.71875  0 0.00975 0.01  -7.105427357601002e-13  
0 2.78125  0 0.00975 0.01  -6.821210263296962e-13  
0 2.84375  0 0.00975 0.01  2.842170943040401e-14  
0 2.90625  0 0.00975 0.01  -1.13686837721616e-13  
0 2.96875  0 0.00975 0.01  -4.263256414560601e-13  
0 3.03125  0 0.00975 0.01  1.4210854715202e-13  
0 3.046875  0 0.00975 0.01  -3.694822225952521e-13  
0 3.0625  0 0.00975 0.01  -1.13686837721616e-13  
0 3.078125  0 0.00975 0.01  -1.13686837721616e-13  
0 3.09375  0 0.00975 0.01  -4.831690603168681e-13  
0 3.109375  0 0.00975 0.01  -4.547473508864641e-13  
0 3.125  0 0.00975 0.01  -1.989519660128281e-13  
0 3.140625  0 0.00975 0.01  2.557953848736361e-13  
0 3.15625  0 0.00975 0.01  -1.70530256582424e-13  
0 3.171875  0 0.00975 0.01  2.842170943040401e-14  
0 3.1875  0 0.00975 0.01  7.56679696678475e-09  
0 3.203125  0 0.00975 0.01  1.282035111405122e-08  
0 3.21875  0 0.00975 0.01  2.172265589628353e-08  
0 3.234375  0 0.00975 0.01  3.680716598175593e-08  
0 3.25  0 0.00975 0.01  6.236678218307645e-08  
0 3.265625  0 0.00975 0.01  1.056742517935305e-07  
0 3.28125  0 0.00975 0.01  1.790503052490067e-07  
0 3.296875  0 0.00975 0.01  3.033695639143019e-07  
0 3.3125  0 0.00975 0.01  5.139869372339234e-07  
0 3.328125  0 0.00975 0.01  8.707682849218301e-07  
0 3.34375  0 0.00975 0.01  1.475037813558622e-06  
0 3.359375  0 0.00975 0.01  2.498146721707784e-06  
0 3.375  0 0.00975 0.01  4.229466261884696e-06  
0 3.390625  0 0.00975 0.01  7.156460070989468e-06  
0 3.40625  0 0.00975 0.01  1.209662602841277e-05  
0 3.421875  0 0.00975 0.01  2.040957232585239e-05  
0 3.4375  0 0.00975 0.01  3.432053080432151e-05  
0 3.453125  0 0.00975 0.01  5.735696992814621e-05  
0 3.46875  0 0.00975 0.01  9.475611777187698e-05  
0 3.484375  0 0.00975 0.01  0.0001532834581458031  
0 3.5  0 0.00975 0.01  0.000239179243506471  
0 3.515625  0 0.00975 0.01  0.0003528607070806267  
0 3.53125  0 0.00975 0.01  0.0004815164430083119  
0 3.546875  0 0.00975 0.01  0.0005946018914825268  
0 3.5625  0 0.00975 0.01  0.0006473232621466707  
0 3.578125  0 0.00975 0.01  0.0006009207994274179  
0 3.59375  0 0.00975 0.01  0.000473895148726533  
0 3.609375  0 0.00975 0.01  0.0003514499073662414  
0 3.625  0 0.00975 0.01  -3.877342891200897e-12  
0 3.640625  0 0.00975 0.01  -5.551115123125783e-16  
0 3.65625  0 0.00975 0.01  2.220446049250313e-16  
0 3.671875  0 0.00975 0.01  0  
0 3.6875  0 0.00975 0.01  0  
0 3.703125  0 0.00975 0.01  0  
0 3.71875  0 0.00975 0.01  0  
0 3.734375  0 0.00975 0.01  0  
0 3.75  0 0.00975 0.01  0  
0 3.765625  0 0.00975 0.01  0  
0 3.78125  0 0.00975 0.01  0  
0 3.796875  0 0.00975 0.01  0  
0 3.8125  0 0.00975 0.01  0  
0 3.828125  0 0.00975 0.01  0  
0 3.84375  0 0.00975 0.01  0  
0 3.859375  0 0.00975 0.01  0  
0 3.875  0 0.00975 0.01  0  
0 3.890625  0 0.00975 0.01  0  
0 3.90625  0 0.00975 0.01  0  
0 3.921875  0 0.00975 0.01  0  
0 3.9375  0 0.00975 0.01  0  
0 3.953125  0 0.00975 0.01  0  
0 3.96875  0 0.00975 0.01  0  
0 3.984375  0 0.00975 0.01  0  
0 4  0 0.00975 0.01  0  


==> Stent_NonCoupled_PK1_yy_dat.txt <==
0 0.0625  0 0.00975 0.01  -741.5672574678023  
0 0.125  0 0.00975 0.01  -1415.683063108031  
0 0.1875  0 0.00975 0.01  -2043.183012272406  
0 0.25  0 0.00975 0.01  -2642.04684884406  
0 0.3125  0 0.00975 0.01  -3227.735693483586  
0 0.375  0 0.00975 0.01  -3813.120780118993  
0 0.4375  0 0.00975 0.01  -4408.195382416267  
0 0.5  0 0.00975 0.01  -5019.718977405382  
0 0.5625  0 0.00975 0.01  -5650.915355169373  
0 0.625  0 0.00975 0.01  -6301.311103648717  
0 0.6875  0 0.00975 0.01  -6966.749460897  
0 0.75  0 0.00975 0.01  -7639.544673721581  
0 0.8125  0 0.00975 0.01  -8308.656150184419  
0 0.875  0 0.00975 0.01  -8959.651484918699  
0 0.9375  0 0.00975 0.01  -9574.05158228749  
0 1  0 0.00975 0.01  -10127.17680189349  
0 1.03125  0 0.00975 0.01  -10127.17675145421  
0 1.0625  0 0.00975 0.01  -10127.17676169379  
0 1.09375  0 0.00975 0.01  -10127.17680872133  
0 1.125  0 0.00975 0.01  -10127.17676585673  
0 1.15625  0 0.00975 0.01  -10127.17685007321  
0 1.1875  0 0.00975 0.01  -10127.17676702418  
0 1.21875  0 0.00975 0.01  -10127.17677963753  
0 1.25  0 0.00975 0.01  -10127.17679302508  
0 1.28125  0 0.00975 0.01  -10127.17683172945  
0 1.3125  0 0.00975 0.01  -10127.17678107488  
0 1.34375  0 0.00975 0.01  -10127.17677237179  
0 1.375  0 0.00975 0.01  -10127.17677374968  
0 1.40625  0 0.00975 0.01  -10112.55561451616  
0 1.4375  0 0.00975 0.01  -10085.31136611514  
0 1.46875  0 0.00975 0.01  -10007.90047127862  
0 1.5  0 0.00975 0.01  -9792.109225314762  
0 1.53125  0 0.00975 0.01  -9221.254212894473  
0 1.5625  0 0.00975 0.01  -7899.125806810993  
0 1.59375  0 0.00975 0.01  -5595.666944014667  
0 1.625  0 0.00975 0.01  -3045.703476156025  
0 1.65625  0 0.00975 0.01  -1319.423377816426  
0 1.6875  0 0.00975 0.01  -502.196615502535  
0 1.71875  0 0.00975 0.01  -180.7568442399124  
0 1.75  0 0.00975 0.01  -63.69850580391208  
0 1.78125  0 0.00975 0.01  -22.27736530053903  
0 1.8125  0 0.00975 0.01  -7.770327910024044  
0 1.84375  0 0.00975 0.01  0.0002841575061862867  
0 1.875  0 0.00975 0.01  0.0006520517733156203  
0 1.90625  0 0.00975 0.01  -0.0001444473532533713  
0 1.9375  0 0.00975 0.01  0.0002030684340263944  
0 1.96875  0 0.00975 0.01  0.0003918048620284915  
0 2  0 0.00975 0.01  -8.656211939782549e-05  
0 2.03125  0 0.00975 0.01  2.365546921588066e-06  
0 2.09375  0 0.00975 0.01  0.0001898515522408397  
0 2.15625  0 0.00975 0.01  -0.0003107147592385944  
0 2.21875  0 0.00975 0.01  0.0003728516710461244  
0 2.28125  0 0.00975 0.01  0.0005028400682015412  
0 2.34375  0 0.00975 0.01  -0.0001978479292435463  
0 2.40625  0 0.00975 0.01  -0.0001328086334833557  
0 2.46875  0 0.00975 0.01  3.021190778335967e-05  
0 2.53125  0 0.00975 0.01  3.034607501521536e-05  
0 2.59375  0 0.00975 0.01  0.0002368227349953984  
0 2.65625  0 0.00975 0.01  7.5756552752268e-05  
0 2.71875  0 0.00975 0.01  -0.0005115439685873164  
0 2.78125  0 0.00975 0.01  -0.0004726625495266881  
0 2.84375  0 0.00975 0.01  -0.000178912525766323  
0 2.90625  0 0.00975 0.01  4.121274739212734e-05  
0 2.96875  0 0.00975 0.01  -0.0003302425676110895  
0 3.03125  0 0.00975 0.01  0.0003223533214521747  
0 3.046875  0 0.00975 0.01  -0.0001514137564162345  
0 3.0625  0 0.00975 0.01  0.0003057018960882723  
0 3.078125  0 0.00975 0.01  0.0001670137089238895  
0 3.09375  0 0.00975 0.01  -0.0001293004145050205  
0 3.109375  0 0.00975 0.01  -0.0003546517643673608  
0 3.125  0 0.00975 0.01  -0.0002907328683968748  
0 3.140625  0 0.00975 0.01  0.0001842227813643253  
0 3.15625  0 0.00975 0.01  4.317924840974025e-05  
0 3.171875  0 0.00975 0.01  0.0002997825187004043  
0 3.1875  0 0.00975 0.01  -0.851546920089775  
0 3.203125  0 0.00975 0.01  -1.442963353924183  
0 3.21875  0 0.00975 0.01  -2.44339155651063  
0 3.234375  0 0.00975 0.01  -4.133301104979013  
0 3.25  0 0.00975 0.01  -6.984252163103689  
0 3.265625  0 0.00975 0.01  -11.77897409597303  
0 3.28125  0 0.00975 0.01  -19.80477864157135  
0 3.296875  0 0.00975 0.01  -33.12137119392399  
0 3.3125  0 0.00975 0.01  -54.90965265552774  
0 3.328125  0 0.00975 0.01  -89.74301520594068  
0 3.34375  0 0.00975 0.01  -143.3987096018256  
0 3.359375  0 0.00975 0.01  -221.3887128213639  
0 3.375  0 0.00975 0.01  -325.2997437144499  
0 3.390625  0 0.00975 0.01  -447.4840643935145  
0 3.40625  0 0.00975 0.01  -567.8446227126185  
0 3.421875  0 0.00975 0.01  -657.1421866285478  
0 3.4375  0 0.00975 0.01  -684.6629839954517  
0 3.453125  0 0.00975 0.01  -622.158932275689  
0 3.46875  0 0.00975 0.01  -441.415243333427  
0 3.484375  0 0.00975 0.01  -112.2333573875878  
0 3.5  0 0.00975 0.01  388.4188082408429  
0 3.515625  0 0.00975 0.01  1051.532134078319  
0 3.53125  0 0.00975 0.01  1801.100574262057  
0 3.546875  0 0.00975 0.01  2475.427647493338  
0 3.5625  0 0.00975 0.01  2860.270582871042  
0 3.578125  0 0.00975 0.01  2795.537306541758  
0 3.59375  0 0.00975 0.01  2310.080751379945  
0 3.609375  0 0.00975 0.01  1640.139538179399  
0 3.625  0 0.00975 0.01  1.69071500138701e-05  
0 3.640625  0 0.00975 0.01  -5.264245415408132e-09  
0 3.65625  0 0.00975 0.01  3.420083008744607e-09  
0 3.671875  0 0.00975 0.01  2.274381411088328e-29  
0 3.6875  0 0.00975 0.01  3.278596024024169e-29  
0 3.703125  0 0.00975 0.01  9.467762165401732e-30  
0 3.71875  0 0.00975 0.01  2.035810859376501e-29  
0 3.734375  0 0.00975 0.01  5.822026952003882e-30  
0 3.75  0 0.00975 0.01  4.350394703796865e-30  
0 3.765625  0 0.00975 0.01  1.385146420430679e-30  
0 3.78125  0 0.00975 0.01  6.76993948053708e-31  
0 3.796875  0 0.00975 0.01  5.711827738596337e-31  
0 3.8125  0 0.00975 0.01  1.252903634913787e-32  
0 3.828125  0 0.00975 0.01  3.55985049175376e-31  
0 3.84375  0 0.00975 0.01  9.10732602320152e-31  
0 3.859375  0 0.00975 0.01  1.195645691515389e-30  
0 3.875  0 0.00975 0.01  1.352849555731735e-30  
0 3.890625  0 0.00975 0.01  1.703659107651764e-30  
0 3.90625  0 0.00975 0.01  2.230680089532623e-30  
0 3.921875  0 0.00975 0.01  1.99663286942943e-30  
0 3.9375  0 0.00975 0.01  1.964425868536143e-30  
0 3.953125  0 0.00975 0.01  1.929921525340535e-30  
0 3.96875  0 0.00975 0.01  2.012832570604972e-30  
0 3.984375  0 0.00975 0.01  1.624272532471045e-30  
0 4  0 0.00975 0.01  1.912395559630777e-30  


==> Stent_NonCoupled_PK2_yy_dat.txt <==
0 0.0625  0 0.00975 0.01  -744.6807604990696  
0 0.125  0 0.00975 0.01  -1427.18760147426  
0 0.1875  0 0.00975 0.01  -2067.362611322924  
0 0.25  0 0.00975 0.01  -2682.562960409481  
0 0.3125  0 0.00975 0.01  -3287.840493637152  
0 0.375  0 0.00975 0.01  -3895.780149120581  
0 0.4375  0 0.00975 0.01  -4516.159155208501  
0 0.5  0 0.00975 0.01  -5155.561645765675  
0 0.5625  0 0.00975 0.01  -5817.062815870252  
0 0.625  0 0.00975 0.01  -6500.064286820307  
0 0.6875  0 0.00975 0.01  -7200.311848961504  
0 0.75  0 0.00975 0.01  -7910.056978420796  
0 0.8125  0 0.00975 0.01  -8618.237319712303  
0 0.875  0 0.00975 0.01  -9310.440190868023  
0 0.9375  0 0.00975 0.01  -9968.234736172453  
0 1  0 0.00975 0.01  -10566.97477376123  
0 1.03125  0 0.00975 0.01  -10566.97472267198  
0 1.0625  0 0.00975 0.01  -10566.97473301764  
0 1.09375  0 0.00975 0.01  -10566.97477966691  
0 1.125  0 0.00975 0.01  -10566.97473648393  
0 1.15625  0 0.00975 0.01  -10566.97482263084  
0 1.1875  0 0.00975 0.01  -10566.97473841132  
0 1.21875  0 0.00975 0.01  -10566.97475142922  
0 1.25  0 0.00975 0.01  -10566.97476434042  
0 1.28125  0 0.00975 0.01  -10566.97480258017  
0 1.3125  0 0.00975 0.01  -10566.97475169334  
0 1.34375  0 0.00975 0.01  -10566.97474260052  
0 1.375  0 0.00975 0.01  -10566.97474409439  
0 1.40625  0 0.00975 0.01  -10551.71862522786  
0 1.4375  0 0.00975 0.01  -10523.29122992628  
0 1.46875  0 0.00975 0.01  -10442.518568237  
0 1.5  0 0.00975 0.01  -10217.35605799895  
0 1.53125  0 0.00975 0.01  -9621.710252635574  
0 1.5625  0 0.00975 0.01  -8242.165112432591  
0 1.59375  0 0.00975 0.01  -5838.672652701799  
0 1.625  0 0.00975 0.01  -3177.970725872567  
0 1.65625  0 0.00975 0.01  -1376.722726668755  
0 1.6875  0 0.00975 0.01  -524.005796939381  
0 1.71875  0 0.00975 0.01  -188.6066073705069  
0 1.75  0 0.00975 0.01  -66.4646774055102  
0 1.78125  0 0.00975 0.01  -23.24491050453486  
0 1.8125  0 0.00975 0.01  -8.107601523815658  
0 1.84375  0 0.00975 0.01  0.0003343765105563372  
0 1.875  0 0.00975 0.01  0.0009747635856207147  
0 1.90625  0 0.00975 0.01  -0.0003656419283048061  
0 1.9375  0 0.00975 0.01  0.0001951406898489963  
0 1.96875  0 0.00975 0.01  0.0003878421468545041  
0 2  0 0.00975 0.01  -4.244801504955205e-05  
0 2.03125  0 0.00975 0.01  -0.0001289039910176963  
0 2.09375  0 0.00975 0.01  7.789047237764308e-05  
0 2.15625  0 0.00975 0.01  -0.0005276834226924756  
0 2.21875  0 0.00975 0.01  0.0002578547583537682  
0 2.28125  0 0.00975 0.01  0.0004852442636298974  
0 2.34375  0 0.00975 0.01  -0.0003760453493114824  
0 2.40625  0 0.00975 0.01  -0.000107171179821878  
0 2.46875  0 0.00975 0.01  -5.461374607147888e-05  
0 2.53125  0 0.00975 0.01  7.492988552264101e-05  
0 2.59375  0 0.00975 0.01  0.000244121507715892  
0 2.65625  0 0.00975 0.01  -2.46584541100372e-06  
0 2.71875  0 0.00975 0.01  -0.0005611713318722146  
0 2.78125  0 0.00975 0.01  -0.0006810112669070069  
0 2.84375  0 0.00975 0.01  -0.0004857329335551606  
0 2.90625  0 0.00975 0.01  9.247119075858038e-05  
0 2.96875  0 0.00975 0.01  -0.0004431118473387928  
0 3.03125  0 0.00975 0.01  0.00031218027357944  
0 3.046875  0 0.00975 0.01  -0.0002255550695258723  
0 3.0625  0 0.00975 0.01  0.0003669374169666052  
0 3.078125  0 0.00975 0.01  0.0001936816893275226  
0 3.09375  0 0.00975 0.01  -0.0002351880357789092  
0 3.109375  0 0.00975 0.01  -0.0005238122907878999  
0 3.125  0 0.00975 0.01  -0.0004174775119952996  
0 3.140625  0 0.00975 0.01  0.0001091533070296271  
0 3.15625  0 0.00975 0.01  7.380532374906509e-05  
0 3.171875  0 0.00975 0.01  0.0003548633305426732  
0 3.1875  0 0.00975 0.01  -0.7970413815914625  
0 3.203125  0 0.00975 0.01  -1.350596074179947  
0 3.21875  0 0.00975 0.01  -2.287007824174353  
0 3.234375  0 0.00975 0.01  -3.869063641250001  
0 3.25  0 0.00975 0.01  -6.537659000243224  
0 3.265625  0 0.00975 0.01  -11.02585754968166  
0 3.28125  0 0.00975 0.01  -18.53969473542213  
0 3.296875  0 0.00975 0.01  -31.006978310173  
0 3.3125  0 0.00975 0.01  -51.41056176047363  
0 3.328125  0 0.00975 0.01  -84.03892844617155  
0 3.34375  0 0.00975 0.01  -134.3235822696643  
0 3.359375  0 0.00975 0.01  -207.4826178239819  
0 3.375  0 0.00975 0.01  -305.1279729401467  
0 3.390625  0 0.00975 0.01  -420.3523858346848  
0 3.40625  0 0.00975 0.01  -534.768385398078  
0 3.421875  0 0.00975 0.01  -621.620297911094  
0 3.4375  0 0.00975 0.01  -652.8950626914584  
0 3.453125  0 0.00975 0.01  -602.7696555380935  
0 3.46875  0 0.00975 0.01  -444.6936853548559  
0 3.484375  0 0.00975 0.01  -148.1601871801195  
0 3.5  0 0.00975 0.01  313.9584708518423  
0 3.515625  0 0.00975 0.01  941.8594792953591  
0 3.53125  0 0.00975 0.01  1671.271484706456  
0 3.546875  0 0.00975 0.01  2348.435079689604  
0 3.5625  0 0.00975 0.01  2757.603113898522  
0 3.578125  0 0.00975 0.01  2727.879710835414  
0 3.59375  0 0.00975 0.01  2274.344383695624  
0 3.609375  0 0.00975 0.01  1624.720080995852  
0 3.625  0 0.00975 0.01  1.690714682350338e-05  
0 3.640625  0 0.00975 0.01  -5.26424541542062e-09  
0 3.65625  0 0.00975 0.01  3.420083008744607e-09  
0 3.671875  0 0.00975 0.01  0  
0 3.6875  0 0.00975 0.01  0  
0 3.703125  0 0.00975 0.01  0  
0 3.71875  0 0.00975 0.01  0  
0 3.734375  0 0.00975 0.01  0  
0 3.75  0 0.00975 0.01  0  
0 3.765625  0 0.00975 0.01  0  
0 3.78125  0 0.00975 0.01  0  
0 3.796875  0 0.00975 0.01  0  
0 3.8125  0 0.00975 0.01  0  
0 3.828125  0 0.00975 0.01  0  
0 3.84375  0 0.00975 0.01  0  
0 3.859375  0 0.00975 0.01  0  
0 3.875  0 0.00975 0.01  0  
0 3.890625  0 0.00975 0.01  0  
0 3.90625  0 0.00975 0.01  0  
0 3.921875  0 0.00975 0.01  0  
0 3.9375  0 0.00975 0.01  0  
0 3.953125  0 0.00975 0.01  0  
0 3.96875  0 0.00975 0.01  0  
0 3.984375  0 0.00975 0.01  0  
0 4  0 0.00975 0.01  0  


==> Stent_NonCoupled_Reaction_Force_1_dat.dat <==
0.0625  1.192304301107163e-11
0.125  1.496715854819687e-11
0.1875  1.353640271499912e-11
0.25  1.102074127242569e-11
0.3125  8.828920328238509e-12
0.375  7.746103449683226e-12
0.4375  8.626238928569084e-12
0.5  1.33455716000631e-11
0.5625  2.700726157600622e-11
0.625  6.299258551646412e-11
0.6875  1.569741674388833e-10
0.75  4.12730382993774e-10
0.8125  1.152839654668491e-09
0.875  3.484292484098209e-09
0.9375  1.16965724981029e-08
1  1.489323236731549e-11
1.03125  1.733884489842552e-15
1.0625  -5.724972870714464e-16
1.09375  -6.698368077688469e-14
1.125  -2.160325514126687e-14
1.15625  -3.67711050444522e-14
1.1875  3.018988033164376e-14
1.21875  4.250282707369039e-14
1.25  -8.085266283017949e-14
1.28125  -4.727384560470217e-14
1.3125  6.14975163519126e-15
1.34375  -9.689671516598195e-15
1.375  -3.847368976106957e-14
1.40625  -4.578002168705627e-15
1.4375  -6.73699879401719e-14
1.46875  3.516225384081093e-14
1.5  -3.0654489761674e-14
1.53125  -6.121494266669766e-14
1.5625  -3.637822054327461e-13
1.59375  -5.497377115726198e-13
1.625  -1.32820654533117e-12
1.65625  -1.423491260263241e-12
1.6875  -1.542554191325366e-12
1.71875  2.518276500900998e-12
1.75  2.828139016443443e-12
1.78125  -1.59125406951952e-12
1.8125  -2.867565308497444e-12
1.84375  2.232608325380808e-12
1.875  -4.73921928774355e-12
1.90625  -5.180290583949077e-12
1.9375  -2.429936782643957e-12
1.96875  -2.245527168017963e-12
2  4.87865922245279e-14
2.03125  -3.10493160243228e-12
2.09375  2.270160280283341e-13
2.15625  3.972756583944853e-12
2.21875  9.244737185439114e-13
2.28125  -2.310524843061833e-13
2.34375  -4.297681906384405e-12
2.40625  -4.785970646255217e-12
2.46875  -4.303673610513832e-12
2.53125  2.768797365177987e-12
2.59375  1.574031645070343e-12
2.65625  1.684472112321875e-12
2.71875  -1.85885293216048e-12
2.78125  -6.899497677694336e-13
2.84375  1.979569613901515e-12
2.90625  1.563035791406745e-13
2.96875  -5.209177459361588e-12
3.03125  3.690220173346111e-12
3.046875  3.081050171866408e-12
3.0625  -3.169972897510075e-12
3.078125  1.188846238888974e-12
3.09375  2.259098518120303e-12
3.109375  -3.380975402430121e-13
3.125  -8.739762880028232e-13
3.140625  -1.320601830459455e-12
3.15625  6.605832980292574e-13
3.171875  -1.726158326814096e-13
3.1875  1.516629939441818e-10
3.203125  7.116710810521208e-11
3.21875  2.109857032960268e-10
3.234375  6.013570451754633e-10
3.25  1.708929631748941e-09
3.265625  4.890506336596429e-09
3.28125  1.391946438524916e-08
3.296875  3.897502034708369e-12
3.3125  2.874296527938885e-12
3.328125  -1.755316154437373e-12
3.34375  -1.453335758275122e-12
3.359375  6.334155598431175e-14
3.375  2.886869221829107e-12
3.390625  5.509355384047588e-12
3.40625  2.134467547560992e-11
3.421875  1.222125363320316e-10
3.4375  6.344591524936725e-10
3.453125  2.991858052987224e-09
3.46875  1.267721581878142e-08
3.484375  7.85030084369848e-11
3.5  5.278285267056628e-09
3.515625  2.717678135327868e-13
3.53125  1.173123693301552e-10
3.546875  4.592558845172682e-11
3.5625  2.448666118369152e-12
3.578125  7.166708871922216e-12
3.59375  4.259912905432638e-09
3.609375  3.244738261381916e-10
3.625  6.967043547319727e-17
3.640625  5.094707408566418e-27
3.65625  1.023496016023846e-32
3.671875  2.342995739187889e-33
3.6875  8.043795036614452e-34
3.703125  3.244093430704602e-34
3.71875  8.375199031642944e-35
3.734375  2.327072520952011e-34
3.75  1.609910690205142e-34
3.765625  1.097097278427128e-34
3.78125  2.249674792780698e-35
3.796875  8.751094657885601e-35
3.8125  4.413928588773093e-35
3.828125  8.436629503009991e-35
3.84375  4.150900875306978e-35
3.859375  2.329266599223707e-35
3.875  1.88750447332628e-35
3.890625  -2.019471752143092e-37
3.90625  5.929827150033035e-36
3.921875  5.455986084340415e-36
3.9375  1.779665901545911e-35
3.953125  1.744692710074422e-35
3.96875  1.727359253459119e-35
3.984375  6.703128777580463e-36
4  9.487605643943958e-36


==> Stent_NonCoupled_Reaction_Force_2_dat.dat <==
0.0000  0.00
0.0625  4.618658072683765e-06
0.125  1.730142740878118e-05
0.1875  3.679005706217727e-05
0.25  6.229264775079891e-05
0.3125  9.332497832921818e-05
0.375  0.0001296188669041821
0.4375  0.0001710678806799398
0.5  0.0002176951139198965
0.5625  0.000269634831160593
0.625  0.0003271234637731869
0.6875  0.0003904974784240247
0.75  0.0004601967971650349
0.8125  0.0005367731141475811
0.875  0.00062090281408501
0.9375  0.0007134046445880205
1  0.0008152195996310648
1.03125  0.000815219584447427
1.0625  0.0008152195843759674
1.09375  0.0008152195843334122
1.125  0.0008152195844086574
1.15625  0.0008152195843412545
1.1875  0.000815219584397767
1.21875  0.0008152195844194062
1.25  0.0008152195843853218
1.28125  0.0008152195843510964
1.3125  0.0008152195843870592
1.34375  0.0008152195844516297
1.375  0.0008152195843790524
1.40625  0.0008140426063299728
1.4375  0.0008118494926889799
1.46875  0.0008056180563824669
1.5  0.0007882472468490128
1.53125  0.0007422944407950073
1.5625  0.0006358654877890958
1.59375  0.0004504411916291053
1.625  0.0002451736856593917
1.65625  0.0001062112259755828
1.6875  4.042594043328505e-05
1.71875  1.455064218918721e-05
1.75  5.127654021284736e-06
1.78125  1.793317431822456e-06
1.8125  6.255099905032816e-07
1.84375  -4.029911170461454e-13
1.875  -4.063171858617213e-12
1.90625  -2.232192910055335e-12
1.9375  -7.872695182263421e-13
1.96875  -1.933164499505445e-12
2  -1.862026033373645e-12
2.03125  2.94300193267155e-11
2.09375  -6.632017275741538e-11
2.15625  8.085344117685772e-11
2.21875  6.130116466820954e-11
2.28125  1.060704071337172e-10
2.34375  1.732251214616499e-10
2.40625  6.744004918390338e-11
2.46875  -5.625344898532598e-12
2.53125  1.15710016867797e-10
2.59375  -2.499371595564131e-12
2.65625  -4.415448804413106e-11
2.71875  -2.92727062348386e-11
2.78125  7.662153809580342e-11
2.84375  5.209489080815791e-11
2.90625  -2.867553668791638e-11
2.96875  6.614934273598168e-11
3.03125  6.781836374723247e-11
3.046875  8.314732263735919e-11
3.0625  3.897196720143559e-11
3.078125  3.314705114637272e-11
3.09375  6.45317167272516e-11
3.109375  1.711398444121678e-11
3.125  4.548900938107765e-11
3.140625  2.562631275991762e-11
3.15625  7.054584599642218e-11
3.171875  3.072922719924895e-12
3.1875  1.134257470187959e-10
3.203125  1.822284081560745e-11
3.21875  2.118437869456835e-10
3.234375  7.198245875884187e-10
3.25  1.648899035379735e-09
3.265625  4.742907723031853e-09
3.28125  1.388164859415999e-08
3.296875  -5.012727475637636e-11
3.3125  -4.488884999410374e-12
3.328125  4.376150843059371e-11
3.34375  -6.183652497298303e-11
3.359375  -2.229998801689401e-11
3.375  1.185872679114258e-11
3.390625  -3.355437541390495e-11
3.40625  -2.822372680305943e-11
3.421875  1.051069782846735e-10
3.4375  6.606297430295694e-10
3.453125  2.988195397424543e-09
3.46875  1.266558622844139e-08
3.484375  8.517902233425167e-11
3.5  5.286826121258554e-09
3.515625  -6.28186717032882e-14
3.53125  1.158737366228793e-10
3.546875  4.582102312189352e-11
3.5625  2.341853502791827e-12
3.578125  6.697166589656339e-12
3.59375  4.236679277728962e-09
3.609375  3.194618315763984e-10
3.625  7.253363524478018e-17
3.640625  5.206537705271528e-27
3.65625  6.438882443105927e-33
3.671875  1.582785407269932e-33
3.6875  6.21738847008492e-34
3.703125  4.078683731779673e-34
3.71875  4.004864456239986e-34
3.734375  1.177647860264448e-34
3.75  6.241269821323165e-35
3.765625  1.395631496024872e-35
3.78125  1.540289329037668e-34
3.796875  2.422861501942781e-35
3.8125  5.54227555036433e-35
3.828125  -3.005629322929551e-35
3.84375  1.136553018181538e-35
3.859375  6.491452316138002e-36
3.875  1.537104179726531e-35
3.890625  2.820850162983126e-35
3.90625  3.00541239018559e-35
3.921875  3.202315914345279e-35
3.9375  4.79904488982362e-36
3.953125  1.076998496124578e-36
3.96875  1.15113444828318e-35
3.984375  1.540569361685225e-35
4  5.205344407556828e-35


==> Stent_NonCoupled_Reaction_Force_3_dat.dat <==
0.0625  2.140158956345543e-13
0.125  1.812900662645094e-13
0.1875  1.273927440835191e-13
0.25  8.752333940755475e-14
0.3125  6.270637340173213e-14
0.375  5.003844208615989e-14
0.4375  4.872864166039451e-14
0.5  6.243299387141872e-14
0.5625  1.036129751235931e-13
0.625  2.062632729289278e-13
0.6875  4.644921707603215e-13
0.75  1.158777402403862e-12
0.8125  3.210075227471831e-12
0.875  1.001168836653535e-11
0.9375  3.589428708909585e-11
1  5.043882303997581e-14
1.03125  -9.79603529666949e-19
1.0625  -1.343263890680782e-17
1.09375  -1.091631908747456e-17
1.125  9.651080166125697e-19
1.15625  3.660446264114558e-18
1.1875  2.119332682311913e-18
1.21875  -1.323402953301139e-18
1.25  9.594196609761651e-18
1.28125  1.387403240783347e-17
1.3125  -5.386371847096252e-18
1.34375  6.316688647144841e-18
1.375  6.489344402041809e-18
1.40625  -1.263241114733422e-17
1.4375  -3.609981629303923e-18
1.46875  6.476668686335047e-18
1.5  -1.763737663142717e-18
1.53125  -4.529753530903687e-18
1.5625  -4.69163906335297e-17
1.59375  3.65887845906875e-16
1.625  -2.222612385643753e-16
1.65625  -3.754443205991624e-16
1.6875  3.70011869415273e-17
1.71875  3.990945082584136e-16
1.75  1.51849514427625e-16
1.78125  -1.494188381747291e-18
1.8125  -3.36614776687045e-16
1.84375  -2.458062558673319e-16
1.875  -5.645806551034834e-16
1.90625  -3.44058279374611e-16
1.9375  -2.156934843171036e-16
1.96875  -5.600829391342684e-16
2  -2.641045420859369e-16
2.03125  1.441172050617214e-16
2.09375  2.414669849028264e-16
2.15625  -9.417272324446185e-17
2.21875  -1.513166342782413e-16
2.28125  -2.41922853300415e-16
2.34375  -1.178904742116983e-16
2.40625  -1.268849268343715e-16
2.46875  2.081357167398058e-17
2.53125  1.875205328467141e-16
2.59375  -1.390079782311817e-16
2.65625  -3.803143846779574e-16
2.71875  1.137259091431485e-16
2.78125  1.310410317401637e-16
2.84375  1.198524910408816e-16
2.90625  -8.098494078981778e-17
2.96875  -5.002642281718178e-16
3.03125  -2.765691914815587e-16
3.046875  2.587616591001767e-16
3.0625  -3.486410977962582e-16
3.078125  1.072481328534878e-16
3.09375  7.654296141875423e-18
3.109375  -1.797823898477752e-16
3.125  -2.250336083557297e-17
3.140625  1.35769981568736e-16
3.15625  4.899241206952333e-18
3.171875  -4.063360090060979e-16
3.1875  2.257428440911502e-13
3.203125  1.08841498737309e-13
3.21875  3.118563027107603e-13
3.234375  8.940100836978932e-13
3.25  2.561828028683661e-12
3.265625  7.323849001465634e-12
3.28125  2.087462182332078e-11
3.296875  1.800958278146493e-16
3.3125  2.496754942302561e-16
3.328125  4.834535378575245e-16
3.34375  2.596676648035099e-16
3.359375  -3.331389432383718e-17
3.375  3.811784730901811e-16
3.390625  1.580522089113034e-15
3.40625  8.781592716238098e-15
3.421875  5.24701136718384e-14
3.4375  2.977164001234842e-13
3.453125  1.646569477662856e-12
3.46875  9.243420588090463e-12
3.484375  1.813936716364482e-13
3.5  1.267474470427679e-11
3.515625  9.728999818822029e-16
3.53125  4.895249827459626e-13
3.546875  1.405253191913416e-13
3.5625  9.751854466767928e-15
3.578125  3.481468629184921e-14
3.59375  3.614891310910932e-11
3.609375  3.482062680680346e-12
3.625  -2.003596170542048e-20
3.640625  -2.560990728923195e-30
3.65625  -3.584171502928254e-34
3.671875  6.017274184867717e-35
3.6875  2.311064339392206e-35
3.703125  2.912562631324514e-35
3.71875  1.924106578262098e-35
3.734375  1.497078972531994e-35
3.75  1.106302784773485e-35
3.765625  3.160160486688481e-36
3.78125  -2.557998989291275e-36
3.796875  4.24360005467846e-36
3.8125  9.676245236254043e-36
3.828125  -2.033374118075624e-37
3.84375  6.466586352868417e-36
3.859375  2.406979129510618e-36
3.875  3.340690566161969e-36
3.890625  -3.322486842586601e-36
3.90625  1.805547372711832e-36
3.921875  3.164990340748709e-36
3.9375  1.340300659359003e-36
3.953125  2.727846398522369e-36
3.96875  2.580696114084732e-36
3.984375  1.527587785771702e-36
4  6.89133447963084e-37


==> Stent_NonCoupled_Temperature_dat.txt <==
0 0.0000  0 0.00975 0.01  365  
0 0.0625  0 0.00975 0.01  365  
0 0.125  0 0.00975 0.01  365  
0 0.1875  0 0.00975 0.01  365  
0 0.25  0 0.00975 0.01  365  
0 0.3125  0 0.00975 0.01  365  
0 0.375  0 0.00975 0.01  365  
0 0.4375  0 0.00975 0.01  365  
0 0.5  0 0.00975 0.01  365  
0 0.5625  0 0.00975 0.01  365  
0 0.625  0 0.00975 0.01  365  
0 0.6875  0 0.00975 0.01  365  
0 0.75  0 0.00975 0.01  365  
0 0.8125  0 0.00975 0.01  365  
0 0.875  0 0.00975 0.01  365  
0 0.9375  0 0.00975 0.01  365  
0 1  0 0.00975 0.01  365  
0 1.03125  0 0.00975 0.01  363.59375  
0 1.0625  0 0.00975 0.01  362.1875  
0 1.09375  0 0.00975 0.01  360.78125  
0 1.125  0 0.00975 0.01  359.375  
0 1.15625  0 0.00975 0.01  357.96875  
0 1.1875  0 0.00975 0.01  356.5625  
0 1.21875  0 0.00975 0.01  355.15625  
0 1.25  0 0.00975 0.01  353.75  
0 1.28125  0 0.00975 0.01  352.34375  
0 1.3125  0 0.00975 0.01  350.9375  
0 1.34375  0 0.00975 0.01  349.53125  
0 1.375  0 0.00975 0.01  348.125  
0 1.40625  0 0.00975 0.01  346.71875  
0 1.4375  0 0.00975 0.01  345.3125  
0 1.46875  0 0.00975 0.01  343.90625  
0 1.5  0 0.00975 0.01  342.5  
0 1.53125  0 0.00975 0.01  341.09375  
0 1.5625  0 0.00975 0.01  339.6875  
0 1.59375  0 0.00975 0.01  338.28125  
0 1.625  0 0.00975 0.01  336.875  
0 1.65625  0 0.00975 0.01  335.46875  
0 1.6875  0 0.00975 0.01  334.0625  
0 1.71875  0 0.00975 0.01  332.65625  
0 1.75  0 0.00975 0.01  331.25  
0 1.78125  0 0.00975 0.01  329.84375  
0 1.8125  0 0.00975 0.01  328.4375  
0 1.84375  0 0.00975 0.01  327.03125  
0 1.875  0 0.00975 0.01  325.625  
0 1.90625  0 0.00975 0.01  324.21875  
0 1.9375  0 0.00975 0.01  322.8125  
0 1.96875  0 0.00975 0.01  321.40625  
0 2  0 0.00975 0.01  320  
0 2.03125  0 0.00975 0.01  320  
0 2.09375  0 0.00975 0.01  320  
0 2.15625  0 0.00975 0.01  320  
0 2.21875  0 0.00975 0.01  320  
0 2.28125  0 0.00975 0.01  320  
0 2.34375  0 0.00975 0.01  320  
0 2.40625  0 0.00975 0.01  320  
0 2.46875  0 0.00975 0.01  320  
0 2.53125  0 0.00975 0.01  320  
0 2.59375  0 0.00975 0.01  320  
0 2.65625  0 0.00975 0.01  320  
0 2.71875  0 0.00975 0.01  320  
0 2.78125  0 0.00975 0.01  320  
0 2.84375  0 0.00975 0.01  320  
0 2.90625  0 0.00975 0.01  320  
0 2.96875  0 0.00975 0.01  320  
0 3.03125  0 0.00975 0.01  321.40625  
0 3.046875  0 0.00975 0.01  322.109375  
0 3.0625  0 0.00975 0.01  322.8125  
0 3.078125  0 0.00975 0.01  323.515625  
0 3.09375  0 0.00975 0.01  324.21875  
0 3.109375  0 0.00975 0.01  324.921875  
0 3.125  0 0.00975 0.01  325.625  
0 3.140625  0 0.00975 0.01  326.328125  
0 3.15625  0 0.00975 0.01  327.03125  
0 3.171875  0 0.00975 0.01  327.734375  
0 3.1875  0 0.00975 0.01  328.4375  
0 3.203125  0 0.00975 0.01  329.140625  
0 3.21875  0 0.00975 0.01  329.84375  
0 3.234375  0 0.00975 0.01  330.546875  
0 3.25  0 0.00975 0.01  331.25  
0 3.265625  0 0.00975 0.01  331.953125  
0 3.28125  0 0.00975 0.01  332.65625  
0 3.296875  0 0.00975 0.01  333.359375  
0 3.3125  0 0.00975 0.01  334.0625  
0 3.328125  0 0.00975 0.01  334.765625  
0 3.34375  0 0.00975 0.01  335.46875  
0 3.359375  0 0.00975 0.01  336.171875  
0 3.375  0 0.00975 0.01  336.875  
0 3.390625  0 0.00975 0.01  337.578125  
0 3.40625  0 0.00975 0.01  338.28125  
0 3.421875  0 0.00975 0.01  338.984375  
0 3.4375  0 0.00975 0.01  339.6875  
0 3.453125  0 0.00975 0.01  340.390625  
0 3.46875  0 0.00975 0.01  341.09375  
0 3.484375  0 0.00975 0.01  341.796875  
0 3.5  0 0.00975 0.01  342.5  
0 3.515625  0 0.00975 0.01  343.203125  
0 3.53125  0 0.00975 0.01  343.90625  
0 3.546875  0 0.00975 0.01  344.609375  
0 3.5625  0 0.00975 0.01  345.3125  
0 3.578125  0 0.00975 0.01  346.015625  
0 3.59375  0 0.00975 0.01  346.71875  
0 3.609375  0 0.00975 0.01  347.421875  
0 3.625  0 0.00975 0.01  348.125  
0 3.640625  0 0.00975 0.01  348.828125  
0 3.65625  0 0.00975 0.01  349.53125  
0 3.671875  0 0.00975 0.01  350.234375  
0 3.6875  0 0.00975 0.01  350.9375  
0 3.703125  0 0.00975 0.01  351.640625  
0 3.71875  0 0.00975 0.01  352.34375  
0 3.734375  0 0.00975 0.01  353.046875  
0 3.75  0 0.00975 0.01  353.75  
0 3.765625  0 0.00975 0.01  354.453125  
0 3.78125  0 0.00975 0.01  355.15625  
0 3.796875  0 0.00975 0.01  355.859375  
0 3.8125  0 0.00975 0.01  356.5625  
0 3.828125  0 0.00975 0.01  357.265625  
0 3.84375  0 0.00975 0.01  357.96875  
0 3.859375  0 0.00975 0.01  358.671875  
0 3.875  0 0.00975 0.01  359.375  
0 3.890625  0 0.00975 0.01  360.078125  
0 3.90625  0 0.00975 0.01  360.78125  
0 3.921875  0 0.00975 0.01  361.484375  
0 3.9375  0 0.00975 0.01  362.1875  
0 3.953125  0 0.00975 0.01  362.890625  
0 3.96875  0 0.00975 0.01  363.59375  
0 3.984375  0 0.00975 0.01  364.296875  
0 4  0 0.00975 0.01  365  


==> Stent_NonCoupled_sigma_yy_dat.txt <==
0 0.0625  0 0.00975 0.01  -738.5027146900655  
0 0.125  0 0.00975 0.01  -1404.397307962841  
0 0.1875  0 0.00975 0.01  -2019.538689109318  
0 0.25  0 0.00975 0.01  -2602.551718001609  
0 0.3125  0 0.00975 0.01  -3169.331595161358  
0 0.375  0 0.00975 0.01  -3733.06508089497  
0 0.4375  0 0.00975 0.01  -4303.99520783099  
0 0.5  0 0.00975 0.01  -4889.093481035778  
0 0.5625  0 0.00975 0.01  -5491.769204435092  
0 0.625  0 0.00975 0.01  -6111.707481062934  
0 0.6875  0 0.00975 0.01  -6744.875104569011  
0 0.75  0 0.00975 0.01  -7383.663544419062  
0 0.8125  0 0.00975 0.01  -8017.052392767841  
0 0.875  0 0.00975 0.01  -8630.56662236671  
0 0.9375  0 0.00975 0.01  -9205.626298414285  
0 1  0 0.00975 0.01  -9717.418938697227  
0 1.03125  0 0.00975 0.01  -9717.418888690083  
0 1.0625  0 0.00975 0.01  -9717.418898865762  
0 1.09375  0 0.00975 0.01  -9717.418946422342  
0 1.125  0 0.00975 0.01  -9717.418903703536  
0 1.15625  0 0.00975 0.01  -9717.418986397319  
0 1.1875  0 0.00975 0.01  -9717.418904155955  
0 1.21875  0 0.00975 0.01  -9717.418916431801  
0 1.25  0 0.00975 0.01  -9717.418930318679  
0 1.28125  0 0.00975 0.01  -9717.418969603728  
0 1.3125  0 0.00975 0.01  -9717.418918985259  
0 1.34375  0 0.00975 0.01  -9717.418910619774  
0 1.375  0 0.00975 0.01  -9717.418911892531  
0 1.40625  0 0.00975 0.01  -9703.389341791546  
0 1.4375  0 0.00975 0.01  -9677.247426077991  
0 1.46875  0 0.00975 0.01  -9602.968675101025  
0 1.5  0 0.00975 0.01  -9395.908594751869  
0 1.53125  0 0.00975 0.01  -8848.151055662329  
0 1.5625  0 0.00975 0.01  -7579.517572156869  
0 1.59375  0 0.00975 0.01  -5369.259587694095  
0 1.625  0 0.00975 0.01  -2922.470656129749  
0 1.65625  0 0.00975 0.01  -1266.037816982526  
0 1.6875  0 0.00975 0.01  -481.8770930160206  
0 1.71875  0 0.00975 0.01  -173.4432587721559  
0 1.75  0 0.00975 0.01  -61.12128273311586  
0 1.78125  0 0.00975 0.01  -21.37590116600987  
0 1.8125  0 0.00975 0.01  -7.456103768216964  
0 1.84375  0 0.00975 0.01  0.0002343444129642659  
0 1.875  0 0.00975 0.01  0.0003303982907178012  
0 1.90625  0 0.00975 0.01  7.679033388622264e-05  
0 1.9375  0 0.00975 0.01  0.0002114581919192641  
0 1.96875  0 0.00975 0.01  0.0003967313619253041  
0 2  0 0.00975 0.01  -0.0001309914647443948  
0 2.03125  0 0.00975 0.01  0.0001337072880068138  
0 2.09375  0 0.00975 0.01  0.0003023031869183227  
0 2.15625  0 0.00975 0.01  -9.361769351385796e-05  
0 2.21875  0 0.00975 0.01  0.0004890187923184924  
0 2.28125  0 0.00975 0.01  0.0005221995471135732  
0 2.34375  0 0.00975 0.01  -1.906289802580277e-05  
0 2.40625  0 0.00975 0.01  -0.0001584719927265455  
0 2.46875  0 0.00975 0.01  0.0001159604343526081  
0 2.53125  0 0.00975 0.01  -1.345114483131783e-05  
0 2.59375  0 0.00975 0.01  0.0002294783657837094  
0 2.65625  0 0.00975 0.01  0.0001539819582692558  
0 2.71875  0 0.00975 0.01  -0.0004625272722226442  
0 2.78125  0 0.00975 0.01  -0.0002640146619848341  
0 2.84375  0 0.00975 0.01  0.000128037079370647  
0 2.90625  0 0.00975 0.01  -1.018236188222128e-05  
0 2.96875  0 0.00975 0.01  -0.0002176102658130672  
0 3.03125  0 0.00975 0.01  0.0003333431967781447  
0 3.046875  0 0.00975 0.01  -7.697518015948789e-05  
0 3.0625  0 0.00975 0.01  0.0002456121562138994  
0 3.078125  0 0.00975 0.01  0.0001409668617100617  
0 3.09375  0 0.00975 0.01  -2.250072888152168e-05  
0 3.109375  0 0.00975 0.01  -0.0001854817144731534  
0 3.125  0 0.00975 0.01  -0.000164643025195875  
0 3.140625  0 0.00975 0.01  0.000259396657028525  
0 3.15625  0 0.00975 0.01  1.270227925699832e-05  
0 3.171875  0 0.00975 0.01  0.0002454194102039915  
0 3.1875  0 0.00975 0.01  -0.9190532520079442  
0 3.203125  0 0.00975 0.01  -1.557349069530209  
0 3.21875  0 0.00975 0.01  -2.637051894503958  
0 3.234375  0 0.00975 0.01  -4.460599957659703  
0 3.25  0 0.00975 0.01  -7.537417580787789  
0 3.265625  0 0.00975 0.01  -12.71186401008021  
0 3.28125  0 0.00975 0.01  -21.37219568928748  
0 3.296875  0 0.00975 0.01  -35.74162624121726  
0 3.3125  0 0.00975 0.01  -59.24804849767565  
0 3.328125  0 0.00975 0.01  -96.82073554706733  
0 3.34375  0 0.00975 0.01  -154.6739187492724  
0 3.359375  0 0.00975 0.01  -238.7050889187292  
0 3.375  0 0.00975 0.01  -350.51694491029  
0 3.390625  0 0.00975 0.01  -481.6387509448173  
0 3.40625  0 0.00975 0.01  -610.0182296934918  
0 3.421875  0 0.00975 0.01  -703.5846711483919  
0 3.4375  0 0.00975 0.01  -728.6040110380245  
0 3.453125  0 0.00975 0.01  -654.1924961417699  
0 3.46875  0 0.00975 0.01  -450.3525719127592  
0 3.484375  0 0.00975 0.01  -87.12906591862247  
0 3.5  0 0.00975 0.01  454.3953764452217  
0 3.515625  0 0.00975 0.01  1155.792769849159  
0 3.53125  0 0.00975 0.01  1928.82078528339  
0 3.546875  0 0.00975 0.01  2603.111285415664  
0 3.5625  0 0.00975 0.01  2965.222569603123  
0 3.578125  0 0.00975 0.01  2865.61621414716  
0 3.59375  0 0.00975 0.01  2347.41566770844  
0 3.609375  0 0.00975 0.01  1656.272900643619  
0 3.625  0 0.00975 0.01  1.690715320421482e-05  
0 3.640625  0 0.00975 0.01  -5.264245415395647e-09  
0 3.65625  0 0.00975 0.01  3.420083008744607e-09  
0 3.671875  0 0.00975 0.01  4.548762822176655e-29  
0 3.6875  0 0.00975 0.01  6.557192048048338e-29  
0 3.703125  0 0.00975 0.01  1.893552433080346e-29  
0 3.71875  0 0.00975 0.01  4.071621718753001e-29  
0 3.734375  0 0.00975 0.01  1.164405390400776e-29  
0 3.75  0 0.00975 0.01  8.700789407593731e-30  
0 3.765625  0 0.00975 0.01  2.770292840861359e-30  
0 3.78125  0 0.00975 0.01  1.353987896107416e-30  
0 3.796875  0 0.00975 0.01  1.142365547719267e-30  
0 3.8125  0 0.00975 0.01  2.505807269827573e-32  
0 3.828125  0 0.00975 0.01  7.119700983507522e-31  
0 3.84375  0 0.00975 0.01  1.821465204640304e-30  
0 3.859375  0 0.00975 0.01  2.391291383030778e-30  
0 3.875  0 0.00975 0.01  2.705699111463469e-30  
0 3.890625  0 0.00975 0.01  3.407318215303528e-30  
0 3.90625  0 0.00975 0.01  4.461360179065246e-30  
0 3.921875  0 0.00975 0.01  3.993265738858861e-30  
0 3.9375  0 0.00975 0.01  3.928851737072287e-30  
0 3.953125  0 0.00975 0.01  3.85984305068107e-30  
0 3.96875  0 0.00975 0.01  4.025665141209945e-30  
0 3.984375  0 0.00975 0.01  3.248545064942089e-30  
0 4  0 0.00975 0.01  3.824791119261553e-30  

